IDSMorph: Self-Adaptive Malicious Traffic Detection through Consistency-Guided Dynamic Decision Boundaries

Anomaly-based malicious traffic detection learns decision boundaries for normal behavior and identifies deviations as anomalies. However, normal behavior varies across networks and changes dynamically, limiting adaptability and increasing retraining costs. Despite this variability, our measurements show that clients accessing the same service exhibit consistent flow structures and interaction patterns, since each service provides specific functionality. We therefore construct service-specific decision boundaries. However, variations in personalized requests make it difficult to construct stable boundaries. To address this challenge, we propose IDSMorph, a self-adaptive malicious traffic detection system that learns consistency-guided embeddings through two key designs: (1) a flow structure consistency builder, which constructs contrastive samples capturing consistent embeddings within services; and (2) a service interaction consistency builder, which captures local structural consistency among different clients and global behavioral consistency among clients accessing that service. IDSMorph constructs dynamic decision boundaries from the majority of similar embeddings within each service and dynamically updates them through a differencing algorithm that mitigates the transient traffic shifts within short observation windows. Experiments show that IDSMorph's detection F1 score decreases by no more than 0.12 points across network environments, compared with an average decrease of 55.43 points for prior methods. In real-world deployment with red-team operators independently choosing attack strategies and timing, IDSMorph achieves an F1 score 46.81 points higher than other methods.

==> data/DL_latency.csv <==
x,y
0.0,1.1812003624443445e-10
0.6060606060606061,1.756325436070352e-10
1.2121212121212122,2.6005053271288345e-10
1.8181818181818183,3.8342677989484013e-10
2.4242424242424243,5.629627809782744e-10
3.0303030303030303,8.230952362812771e-10
3.6363636363636367,1.1983792543546104e-09
4.242424242424242,1.7374523364920767e-09
4.848484848484849,2.5084565499064955e-09
5.454545454545455,3.606417353168519e-09
6.0606060606060606,5.163233478637441e-09
6.666666666666667,7.36113178345723e-09
7.272727272727273,1.0450694438743984e-08
7.878787878787879,1.4774885515080639e-08
8.484848484848484,2.0800904273524096e-08
9.090909090909092,2.916218977715128e-08
9.696969696969697,4.071351447662322e-08
10.303030303030303,5.660285396675174e-08
10.90909090909091,7.836462877541809e-08
11.515151515151516,1.0804000583016663e-07
12.121212121212121,1.4833124680789492e-07
12.727272727272728,2.0279862217399234e-07
13.333333333333334,2.761101957973601e-07
13.93939393939394,3.7435684431967586e-07
14.545454545454547,5.054472206140556e-07
15.151515151515152,6.796000053559181e-07
15.757575757575758,9.099537061708129e-07
16.363636363636363,1.2133174348131563e-06
16.96969696969697,1.6110894732635136e-06
17.575757575757578,2.1303739576803185e-06
18.181818181818183,2.8053295622175112e-06
18.78787878787879,3.6787875144929275e-06
19.393939393939394,4.804179442273515e-06
20.0,6.247818213829445e-06
20.606060606060606,8.091576822687301e-06
21.21212121212121,1.043601116386993e-05
21.81818181818182,1.3403971889865594e-05
22.424242424242426,1.714474801597734e-05
23.03030303030303,2.183878012895872e-05
23.636363636363637,2.7702973482398757e-05
24.242424242424242,3.499663047698129e-05
24.848484848484848,4.4028007583282214e-05
25.454545454545457,5.5161483276688825e-05
26.060606060606062,6.882530070633138e-05
26.666666666666668,8.551982141813501e-05
27.272727272727273,0.00010582619445964409
27.87878787878788,0.0001304153087744744
28.484848484848484,0.00016005685635207793
29.090909090909093,0.0001956282898194294
29.6969696969697,0.0002381234120441232
30.303030303030305,0.00028866028819930924
30.90909090909091,0.0003484881243040367
31.515151515151516,0.00041899271252495394
32.121212121212125,0.0005017000048515291
32.72727272727273,0.0005982773457519052
33.333333333333336,0.0007105318738928921
33.93939393939394,0.0008404055958785542
34.54545454545455,0.0009899666441180236
35.151515151515156,0.0011613962590968782
35.75757575757576,0.00135697108588731
36.36363636363637,0.0015790404475688254
36.96969696969697,0.0018299983555277576
37.57575757575758,0.002112250138671556
38.18181818181818,0.0024281737197057564
38.78787878787879,0.0027800757348770216
39.3939393939394,0.0031701428808104367
40.0,0.0036003890737712997
40.60606060606061,0.004072599217062876
41.21212121212121,0.004588270584316985
41.81818181818182,0.0051485530320693005
42.42424242424242,0.005754189445341981
43.03030303030303,0.006405457985583891
43.63636363636364,0.007102117841715316
44.24242424242424,0.007843360272975034
44.84848484848485,0.00862776676833482
45.45454545454545,0.00945327612426443
46.06060606060606,0.010317162155177827
46.66666666666667,0.01121602359573568
47.27272727272727,0.01214578753065076
47.87878787878788,0.013101727397915182
48.484848484848484,0.014078496260629356
49.09090909090909,0.015070175639086646
49.696969696969695,0.01607033974959862
50.303030303030305,0.017072134523517343
50.909090909090914,0.018068370295010253
51.515151515151516,0.019051626566993444
52.121212121212125,0.020014366809785078
52.72727272727273,0.02094906083520673
53.333333333333336,0.021848311938044436
53.93939393939394,0.022704985723433165
54.54545454545455,0.02351233735692134
55.151515151515156,0.024264133894642152
55.75757575757576,0.024954768381341946
56.36363636363637,0.02557936254693025
56.96969696969697,0.0261338551861363
57.57575757575758,0.026615073664605256
58.18181818181819,0.02702078644770501
58.78787878787879,0.027349735080721173
59.3939393939394,0.027601644642739096
60.0,0.02777721233031832
60.0,0.0


==> data/DL_throughput.csv <==
x,y
0.0,2.515339185646917e-51
0.7035175879396985,3.161021407371277e-50
1.407035175879397,3.859584370967978e-49
2.1105527638190957,4.57864298919606e-48
2.814070351758794,5.277364915982117e-47
3.5175879396984926,5.909933260509048e-46
4.2211055276381915,6.430343703948841e-45
4.92462311557789,6.797873167302561e-44
5.628140703517588,6.982329527317783e-43
6.331658291457287,6.968146057771244e-42
7.035175879396985,6.756550594096576e-41
7.738693467336684,6.365390164652609e-40
8.442211055276383,5.826645805256478e-39
9.145728643216081,5.182117498083522e-38
9.84924623115578,4.47808634311922e-37
10.552763819095478,3.759896035894795e-36
11.256281407035177,3.067319741408198e-35
11.959798994974875,2.4313297152288553e-34
12.663316582914574,1.8725443058391573e-33
13.366834170854272,1.4012825513989674e-32
14.07035175879397,1.0188886428644273e-31
14.773869346733669,7.198421148110396e-31
15.477386934673367,4.9415084231478255e-30
16.180904522613066,3.296066256532214e-29
16.884422110552766,2.1362343643142913e-28
17.587939698492463,1.3453058251795698e-27
18.291457286432163,8.232183336350362e-27
18.99497487437186,4.894786960689103e-26
19.69849246231156,2.828005933381268e-25
20.402010050251256,1.5876609688947052e-24
21.105527638190956,8.66102883804634e-24
21.809045226130653,4.591123503055314e-23
22.512562814070353,2.3648845111220904e-22
23.216080402010054,1.1837125736064967e-21
23.91959798994975,5.7574748299536165e-21
24.62311557788945,2.7212699114410037e-20
25.326633165829147,1.249883488433879e-19
26.030150753768847,5.578668864377637e-19
26.733668341708544,2.4196906279353265e-18
27.437185929648244,1.0199118776387759e-17
28.14070351758794,4.177771101865846e-17
28.84422110552764,1.6630747377923678e-16
29.547738693467338,6.433840696353806e-16
30.251256281407038,2.418949937028344e-15
30.954773869346734,8.838702081138917e-15
31.658291457286435,3.138792028559835e-14
32.36180904522613,1.0833201524563441e-13
33.06532663316583,3.633955334516403e-13
33.76884422110553,1.1847849810131056e-12
34.47236180904523,3.754446241621526e-12
35.175879396984925,1.1564007318348885e-11
35.879396984924625,3.4620809299168e-11
36.582914572864325,1.0074959710902224e-10
37.286432160804026,2.849955858740078e-10
37.98994974874372,7.836710081394907e-10
38.69346733668342,2.094802404536904e-09
39.39698492462312,5.443516143717934e-09
40.10050251256282,1.3751733118689882e-08
40.80402010050251,3.377473415660299e-08
41.50753768844221,8.064900375560949e-08
42.21105527638191,1.872386656628376e-07
42.91457286432161,4.2266804059636143e-07
43.618090452261306,9.277469919534348e-07
44.321608040201006,1.9801861885689215e-06
45.02512562814071,4.110078362148872e-06
45.72864321608041,8.29629871183837e-06
46.43216080402011,1.6286693184535708e-05
47.1356783919598,3.109720540117141e-05
47.8391959798995,5.775334829656369e-05
48.5427135678392,0.00010433494505493888
49.2462311557789,0.00018336269530560312
49.949748743718594,0.0003135126924319978
50.653266331658294,0.0005215544538694539
51.356783919597994,0.0008442782235411085
52.060301507537694,0.0013300199267911087
52.76381909547739,0.0020392364724658918
53.46733668341709,0.0030434780155266035
54.17085427135679,0.004422108080464511
54.87437185929649,0.006256296292064415
55.57788944723618,0.008620187486356347
56.28140703517588,0.01156972276162669
56.98492462311558,0.0151302740736519
57.68844221105528,0.01928490846346132
58.39195979899498,0.023965531091494473
59.095477386934675,0.02904918218898568
59.798994974874375,0.034361262895014594
60.502512562814076,0.03968644411062227
61.206030150753776,0.04478662915929861
61.90954773869347,0.049423887405496685
62.61306532663317,0.053385108981524695
63.31658291457287,0.05650456899235292
64.02010050251256,0.058680809931266995
64.72361809045226,0.05988522399974226
65.42713567839196,0.060161208219921186
66.13065326633166,0.05961440732651523
66.83417085427136,0.05839596959429043
67.53768844221106,0.056681639387996745
68.24120603015076,0.05464979509446009
68.94472361809046,0.0524612899605527
69.64824120603015,0.050243359142993806
70.35175879396985,0.048079128579151933
71.05527638190955,0.04600354137112449
71.75879396984925,0.044005844719324505
72.46231155778895,0.042038121615482794
73.16582914572865,0.04002866995634676
73.86934673366835,0.03789835648945365
74.57286432160805,0.03557752545678963
75.27638190954774,0.03302080231002818
75.97989949748744,0.030217360692000917
76.68341708542714,0.02719496643931178
77.38693467336684,0.024017266312178983
78.09045226130654,0.02077509618265446
78.79396984924624,0.017573718571112035
79.49748743718594,0.014518576162280564
80.20100502512564,0.011702213348285296
80.90452261306534,0.009194497791383087
81.60804020100502,0.007037353612790619
82.31155778894473,0.005244170049782617
83.01507537688443,0.0038031430495889477
83.71859296482413,0.002683229419398586
84.42211055276383,0.0018412106229451566
85.12562814070353,0.0012285283995101689
85.82914572864323,0.0007969440249683286
86.53266331658293,0.0005025409542062685
87.23618090452261,0.0003080125458424838
87.93969849246231,0.00018347655986061774
88.64321608040201,0.00010621298257910635
89.34673366834171,5.9749620243261875e-05
90.05025125628141,3.266132303945382e-05
90.75376884422111,1.7348338779872723e-05
91.45728643216081,8.953544967759407e-06
92.16080402010051,4.48988397155073e-06
92.86432160804021,2.187611177531316e-06
93.5678391959799,1.0356036844280317e-06
94.2713567839196,4.763215853521836e-07
94.9748743718593,2.1285603160582207e-07
95.678391959799,9.241602740720047e-08
96.3819095477387,3.898356356379853e-08
97.0854271356784,1.5976677813974086e-08
97.7889447236181,6.361511816206791e-09
98.4924623115578,2.4609437085668134e-09
99.19597989949749,9.249310058409423e-10
99.89949748743719,3.3773990114163827e-10
100.60301507537689,1.198174351160714e-10
101.30653266331659,4.1297300224855253e-11
102.01005025125629,1.3828873341316807e-11
102.71356783919599,4.49898999313768e-12
103.41708542713569,1.4220210232009418e-12
104.12060301507539,4.3667617952275533e-13
104.82412060301509,1.3027925481226715e-13
105.52763819095478,3.7761838700799105e-14
106.23115577889448,1.0633909518969067e-14
106.93467336683418,2.9093410428671188e-15
107.63819095477388,7.733178910504049e-16
108.34170854271358,1.9970234146582492e-16
109.04522613065328,5.010370812408681e-17
109.74874371859298,1.2212881494001369e-17
110.45226130653268,2.8921974489410954e-18
111.15577889447236,6.654251674635118e-19
111.85929648241206,1.4874143514267366e-19
112.56281407035176,3.230175742958615e-20
113.26633165829146,6.815249453058306e-21
113.96984924623116,1.3970075984567622e-21
114.67336683417086,2.78212843308058e-22
115.37688442211056,5.382908110856508e-23
116.08040201005026,1.0118546573896986e-23
116.78391959798996,1.8479093999644788e-24
117.48743718592965,3.2787218881074586e-25
118.19095477386935,5.651839843424269e-26
118.89447236180905,9.46534551024416e-27
119.59798994974875,1.5400841506943587e-27
120.30150753768845,2.4345224535700054e-28
121.00502512562815,3.738905326029343e-29
121.70854271356785,5.578744888842822e-30
122.41206030150755,8.08704544935423e-31
123.11557788944724,1.1389498798175804e-31
123.81909547738694,1.5584062772654055e-32
124.52261306532664,2.0716582341951535e-33
125.22613065326634,2.6755734482392774e-34
125.92964824120604,3.357198259634167e-35
126.63316582914574,4.092591949943434e-36
127.33668341708544,4.847091814225092e-37
128.04020100502512,5.577317789876734e-38
128.74371859296483,6.234919911151013e-39
129.44723618090453,6.771700024117466e-40
130.15075376884423,7.145389160829077e-41
130.85427135678393,7.325131167828518e-42
131.55778894472363,7.295688251795618e-43
132.26130653266333,7.059573653879749e-44
132.96482412060303,6.636697491241702e-45
133.66834170854273,6.061594976668886e-46
134.37185929648243,5.378772172687329e-47
135.07537688442213,4.637038775005155e-48
135.77889447236183,3.883824961820912e-49
136.48241206030153,3.160384425456055e-50
137.18592964824123,2.4985124632353666e-51
137.88944723618093,1.9190419587032745e-52
138.5929648241206,1.432018945526057e-53
139.2964824120603,1.0381841637797729e-54
140.0,7.312424233116113e-56
140.0,0.0


==> data/DyLine_latency.csv <==
x,y
0.0,2.9769661795529843e-18
0.6060606060606061,0.1167985737633389
1.2121212121212122,0.7274079933258175
1.8181818181818183,7.745846135475672e-12
2.4242424242424243,1.3654325505677605e-43
3.0303030303030303,3.0961039867331233e-96
3.6363636363636367,9.030341892907928e-170
4.242424242424242,3.3879439409268987e-264
4.848484848484849,0.0
5.454545454545455,0.0
6.0606060606060606,0.0
6.666666666666667,0.0
7.272727272727273,0.0
7.878787878787879,0.0
8.484848484848484,0.0
9.090909090909092,0.0
9.696969696969697,0.0
10.303030303030303,0.0
10.90909090909091,0.0
11.515151515151516,0.0
12.121212121212121,0.0
12.727272727272728,0.0
13.333333333333334,0.0
13.93939393939394,0.0
14.545454545454547,0.0
15.151515151515152,0.0
15.757575757575758,0.0
16.363636363636363,0.0
16.96969696969697,0.0
17.575757575757578,0.0
18.181818181818183,0.0
18.78787878787879,0.0
19.393939393939394,0.0
20.0,0.0
20.606060606060606,0.0
21.21212121212121,0.0
21.81818181818182,0.0
22.424242424242426,0.0
23.03030303030303,0.0
23.636363636363637,0.0
24.242424242424242,0.0
24.848484848484848,0.0
25.454545454545457,0.0
26.060606060606062,0.0
26.666666666666668,0.0
27.272727272727273,0.0
27.87878787878788,0.0
28.484848484848484,0.0
29.090909090909093,0.0
29.6969696969697,0.0
30.303030303030305,0.0
30.90909090909091,0.0
31.515151515151516,0.0
32.121212121212125,0.0
32.72727272727273,0.0
33.333333333333336,0.0
33.93939393939394,0.0
34.54545454545455,0.0
35.151515151515156,0.0
35.75757575757576,0.0
36.36363636363637,0.0
36.96969696969697,0.0
37.57575757575758,0.0
38.18181818181818,0.0
38.78787878787879,0.0
39.3939393939394,0.0
40.0,0.0
40.60606060606061,0.0
41.21212121212121,0.0
41.81818181818182,0.0
42.42424242424242,0.0
43.03030303030303,0.0
43.63636363636364,0.0
44.24242424242424,0.0
44.84848484848485,0.0
45.45454545454545,0.0
46.06060606060606,0.0
46.66666666666667,0.0
47.27272727272727,0.0
47.87878787878788,0.0
48.484848484848484,0.0
49.09090909090909,0.0
49.696969696969695,0.0
50.303030303030305,0.0
50.909090909090914,0.0
51.515151515151516,0.0
52.121212121212125,0.0
52.72727272727273,0.0
53.333333333333336,0.0
53.93939393939394,0.0
54.54545454545455,0.0
55.151515151515156,0.0
55.75757575757576,0.0
56.36363636363637,0.0
56.96969696969697,0.0
57.57575757575758,0.0
58.18181818181819,0.0
58.78787878787879,0.0
59.3939393939394,0.0
60.0,0.0


==> data/DyLine_throughput.csv <==
x,y
0.0,0.0
0.7035175879396985,0.0
1.407035175879397,0.0
2.1105527638190957,0.0
2.814070351758794,0.0
3.5175879396984926,0.0
4.2211055276381915,0.0
4.92462311557789,0.0
5.628140703517588,0.0
6.331658291457287,0.0
7.035175879396985,0.0
7.738693467336684,0.0
8.442211055276383,0.0
9.145728643216081,0.0
9.84924623115578,0.0
10.552763819095478,0.0
11.256281407035177,0.0
11.959798994974875,0.0
12.663316582914574,0.0
13.366834170854272,0.0
14.07035175879397,0.0
14.773869346733669,0.0
15.477386934673367,0.0
16.180904522613066,0.0
16.884422110552766,4.1067e-320
17.587939698492463,8.5731668e-316
18.291457286432163,1.6720055389007e-311
18.99497487437186,3.046224073347803e-307
19.69849246231156,5.184581139365798e-303
20.402010050251256,8.243149967289614e-299
21.105527638190956,1.224335443246112e-294
21.809045226130653,1.6987729568190407e-290
22.512562814070353,2.2019018232230893e-286
23.216080402010054,2.666172588562642e-282
23.91959798994975,3.015825872559444e-278
24.62311557788945,3.186779112464146e-274
25.326633165829147,3.145758341439077e-270
26.030150753768847,2.900857848287617e-266
26.733668341708544,2.4989365758072547e-262
27.437185929648244,2.0109983558959388e-258
28.14070351758794,1.5118054027692888e-254
28.84422110552764,1.0617145430193751e-250
29.547738693467338,6.965420424296433e-247
30.251256281407038,4.268886415938645e-243
30.954773869346734,2.4440470354910303e-239
31.658291457286435,1.3071704312531077e-235
32.36180904522613,6.53104335558675e-232
33.06532663316583,3.048320409545276e-228
33.76884422110553,1.3291266210029204e-224
34.47236180904523,5.413769922211368e-221
35.175879396984925,2.0599701577934445e-217
35.879396984924625,7.322337771954793e-214
36.582914572864325,2.4314552663355214e-210
37.286432160804026,7.542416394173631e-207
37.98994974874372,2.1856590798269148e-203
38.69346733668342,5.916733845342648e-200
39.39698492462312,1.4962678401789498e-196
40.10050251256282,3.5347959208489943e-193
40.80402010050251,7.800941917741515e-190
41.50753768844221,1.6082643650448756e-186
42.21105527638191,3.0973874170948434e-183
42.91457286432161,5.572644207971676e-180
43.618090452261306,9.366013894516161e-177
44.321608040201006,1.4705370643220265e-173
45.02512562814071,2.1568743628789656e-170
45.72864321608041,2.955298934115478e-167
46.43216080402011,3.782732942866588e-164
47.1356783919598,4.523115124513568e-161
47.8391959798995,5.0523950103963686e-158
48.5427135678392,5.2721122583736685e-155
49.2462311557789,5.1392494281581965e-152
49.949748743718594,4.679963210765473e-149
50.653266331658294,3.981189753655789e-146
51.356783919597994,3.1638144986425527e-143
52.060301507537694,2.3487502640976693e-140
52.76381909547739,1.6288847887607432e-137
53.46733668341709,1.0552894324797055e-134
54.17085427135679,6.386758674014205e-132
54.87437185929649,3.610913788084849e-129
55.57788944723618,1.907134965395602e-126
56.28140703517588,9.409649212760184e-124
56.98492462311558,4.337037070365869e-121
57.68844221105528,1.8674136589763967e-118
58.39195979899498,7.511308924882602e-116
59.095477386934675,2.822399022919795e-113
59.798994974874375,9.907153649937845e-111
60.502512562814076,3.248681089063981e-108
61.206030150753776,9.95160108605334e-106
61.90954773869347,2.8477806456607814e-103
62.61306532663317,7.612859355483104e-101
63.31658291457287,1.9011517172447615e-98
64.02010050251256,4.435202400180293e-96
64.72361809045226,9.665800101753828e-94
65.42713567839196,1.9678404053418293e-91
66.13065326633166,3.7425674608689646e-89
66.83417085427136,6.6493179686909845e-87
67.53768844221106,1.1036014600648738e-84
68.24120603015076,1.7110989854288324e-82
68.94472361809046,2.478367497723236e-80
69.64824120603015,3.353389356656615e-78
70.35175879396985,4.238673511324612e-76
71.05527638190955,5.004995141176571e-74
71.75879396984925,5.520838815612796e-72
72.46231155778895,5.6889771897208976e-70
73.16582914572865,5.476348007767417e-68
73.86934673366835,4.924652741440945e-66
74.57286432160805,4.1370228446145676e-64
75.27638190954774,3.246593899279146e-62
75.97989949748744,2.3801030962795932e-60
76.68341708542714,1.630013999456382e-58
77.38693467336684,1.042832789346727e-56
78.09045226130654,6.232550671681425e-55
78.79396984924624,3.479723819729036e-53
79.49748743718594,1.8148953090165792e-51
80.20100502512564,8.842727790176288e-50
80.90452261306534,4.0248421151866894e-48
81.60804020100502,1.7113522209824284e-46
82.31155778894473,6.797637098493433e-45
83.01507537688443,2.522345858822155e-43
83.71859296482413,8.743382304036475e-42
84.42211055276383,2.831278395764776e-40
85.12562814070353,8.564737965412725e-39
85.82914572864323,2.4203275018344994e-37
86.53266331658293,6.389441886337272e-36
87.23618090452261,1.5757258886198599e-34
87.93969849246231,3.630175698942852e-33
88.64321608040201,7.812754535243372e-32
89.34673366834171,1.5707630484088585e-30
90.05025125628141,2.9501739530583783e-29
90.75376884422111,5.176254494102609e-28
91.45728643216081,8.484287779763857e-27
92.16080402010051,1.2991156667014916e-25
92.86432160804021,1.858292123695263e-24
93.5678391959799,2.4832200325101885e-23
94.2713567839196,3.099938470878423e-22
94.9748743718593,3.615176904831543e-21
95.678391959799,3.938646740635864e-20
96.3819095477387,4.0087448860163077e-19
97.0854271356784,3.811687445017447e-18
97.7889447236181,3.385929990568095e-17
98.4924623115578,2.809932092027165e-16
99.19597989949749,2.1785992721704558e-15
99.89949748743719,1.5780855809742953e-14
100.60301507537689,1.0679851329251386e-13
101.30653266331659,6.752946780760237e-13
102.01005025125629,3.989602675216782e-12
102.71356783919599,2.2023800203379778e-11
103.41708542713569,1.1360655612140239e-10
104.12060301507539,5.476339768586444e-10
104.82412060301509,2.4671005110008115e-09
105.52763819095478,1.0388052217997095e-08
106.23115577889448,4.0886799526959895e-08
106.93467336683418,1.5045147190871303e-07
107.63819095477388,5.1766776948537e-07
108.34170854271358,1.6658729225652145e-06
109.04522613065328,5.015161929408391e-06
109.74874371859298,1.4129375937623032e-05
110.45226130653268,3.726750842502159e-05
111.15577889447236,9.207036118050112e-05
111.85929648241206,0.00021318171338548543
112.56281407035176,0.00046294909516494406
113.26633165829146,0.0009437250208673301
113.96984924623116,0.0018077368850488553
114.67336683417086,0.003257870892773368
115.37688442211056,0.005531790241680945
116.08040201005026,0.008864582865215425
116.78391959798996,0.01343241428331115
117.48743718592965,0.0192896737432768
118.19095477386935,0.02632043262281978
118.89447236180905,0.034226512290174815
119.59798994974875,0.04256610776597658
120.30150753768845,0.05084003880326926
121.00502512562815,0.05860280288413984
121.70854271356785,0.06556051120495177
122.41206030150755,0.07161518622952436
123.11557788944724,0.07682961295599665
123.81909547738694,0.08131758767600995
124.52261306532664,0.08510066824417813
125.22613065326634,0.0879966240757666
125.92964824120604,0.08959995426811775
126.63316582914574,0.08937746967972975
127.33668341708544,0.08684801388675871
128.04020100502512,0.08177360097843861
128.74371859296483,0.07428309451309002
129.44723618090453,0.06488155615423132
130.15075376884423,0.05434887032341677
130.85427135678393,0.04357263025650525
131.55778894472363,0.03337502174234335
132.26130653266333,0.024382025854050762
132.96482412060303,0.016958559756502085
133.66834170854273,0.0112090667635919
134.37185929648243,0.007027056874501692
135.07537688442213,0.004170245670117494
135.77889447236183,0.002338423493557504
136.48241206030153,0.0012368065558227173
137.18592964824123,0.0006160468149336029
137.88944723618093,0.0002885738436555148
138.5929648241206,0.0001269734753838197
139.2964824120603,5.242556755003996e-05
140.0,2.0294643187841328e-05
140.0,0.0


==> data/ML_latency.csv <==
x,y
0.0,3.604658305788382e-06
0.6060606060606061,4.975944018766841e-06
1.2121212121212122,6.82736344224575e-06
1.8181818181818183,9.31109572653665e-06
2.4242424242424243,1.2621851450838337e-05
3.0303030303030303,1.700686695457469e-05
3.6363636363636367,2.2777666270881605e-05
4.242424242424242,3.0323735922811806e-05
4.848484848484849,4.0128219982031546e-05
5.454545454545455,5.2785687134939765e-05
6.0606060606060606,6.902194564337154e-05
6.666666666666667,8.971578418096153e-05
7.272727272727273,0.00011592239559478698
7.878787878787879,0.00014889809690418998
8.484848484848484,0.00019012579404933673
9.090909090909092,0.00024134045761443838
9.696969696969697,0.0003045536816204604
10.303030303030303,0.0003820761993755462
10.90909090909091,0.00047653703838827153
11.515151515151516,0.0005908978226684641
12.121212121212121,0.0007284605892692673
12.727272727272728,0.0008928673917305875
13.333333333333334,0.001088089931616573
13.93939393939394,0.0013184075054480755
14.545454545454547,0.0015883716911288203
15.151515151515152,0.001902756435595326
15.757575757575758,0.0022664925498125216
16.363636363636363,0.0026845860689392485
16.96969696969697,0.0031620204887096155
17.575757575757578,0.003703643531032054
18.181818181818183,0.0043140398024774824
18.78787878787879,0.004997391461712861
19.393939393939394,0.005757329772863258
20.0,0.006596781153275029
20.606060606060606,0.007517811985303501
21.21212121212121,0.008521477011066899
21.81818181818182,0.009607676527128196
22.424242424242426,0.010775027808099778
23.03030303030303,0.012020756186961041
23.636363636363637,0.013340610987980108
24.242424242424242,0.014728811039715997
24.848484848484848,0.01617802379759826
25.454545454545457,0.01767938119805645
26.060606060606062,0.019222534281581903
26.666666666666668,0.020795747403854103
27.272727272727273,0.02238603155414059
27.87878787878788,0.02397931497611418
28.484848484848484,0.025560647997629735
29.090909090909093,0.02711443778087568
29.6969696969697,0.028624707655524752
30.303030303030305,0.030075374839592602
30.90909090909091,0.03145053971935583
31.515151515151516,0.03273477947201157
32.121212121212125,0.03391343868060044
32.72727272727273,0.03497290970481868
33.333333333333336,0.03590089591655682
33.93939393939394,0.036686651458217076
34.54545454545455,0.03732119190055651
35.151515151515156,0.037797471025929355
35.75757575757576,0.03811051990172548
36.36363636363637,0.038257545398078525
36.96969696969697,0.03823798630764459
37.57575757575758,0.03805352621284427
38.18181818181818,0.0377080631932336
38.78787878787879,0.037207637355220424
39.3939393939394,0.03656031798723304
40.0,0.03577605289034103
40.60606060606061,0.0348664831061747
41.21212121212121,0.0338447268624877
41.81818181818182,0.03272513708468176
42.42424242424242,0.03152303728152267
43.03030303030303,0.030254441005955778
43.63636363636364,0.028935760415721677
44.24242424242424,0.02758350970876158
44.84848484848485,0.02621400937763048
45.45454545454545,0.024843097305215285
46.06060606060606,0.02348585269918147
46.66666666666667,0.022156338722315972
47.27272727272727,0.02086736940854363
47.87878787878788,0.01963030605018582
48.484848484848484,0.01845488769478151
49.09090909090909,0.017349099698026976
49.696969696969695,0.01631908344748424
50.303030303030305,0.0153690894106973
50.909090909090914,0.014501474589436306
51.515151515151516,0.013716744304393604
52.121212121212125,0.013013637024107336
52.72727272727273,0.012389249726577692
53.333333333333336,0.011839200085146516
53.93939393939394,0.011357820647966135
54.54545454545455,0.010938379179956603
55.151515151515156,0.010573318503228023
55.75757575757576,0.010254508548123665
56.36363636363637,0.009973502947207703
56.96969696969697,0.009721792394376368
57.57575757575758,0.009491047165185363
58.18181818181819,0.009273341653897933
58.78787878787879,0.009061354515244289
59.3939393939394,0.008848538978065958
60.0,0.008629259084345017
60.0,0.0


==> data/ML_throughput.csv <==
x,y
0.0,1.844834230488087e-05
0.7035175879396985,2.883559191492506e-05
1.407035175879397,4.442138891167642e-05
2.1105527638190957,6.744806545029692e-05
2.814070351758794,0.00010094508579604844
3.5175879396984926,0.0001489242480181601
4.2211055276381915,0.00021659010560514693
4.92462311557789,0.00031055286865019416
5.628140703517588,0.00043902528573347963
6.331658291457287,0.0006119791857327177
7.035175879396985,0.0008412322792445912
7.738693467336684,0.0011404324820069353
8.442211055276383,0.0015249065181517244
9.145728643216081,0.0020113429116239727
9.84924623115578,0.002617287434125831
10.552763819095478,0.0033604419215179817
11.256281407035177,0.004257774706078725
11.959798994974875,0.005324471570008859
12.663316582914574,0.00657277816252025
13.366834170854272,0.008010805667804688
14.07035175879397,0.009641388258570006
14.773869346733669,0.011461090689665655
15.477386934673367,0.013459464992229232
16.180904522613066,0.015618645321185393
16.884422110552766,0.017913349602952315
17.587939698492463,0.020311327190061915
18.291457286432163,0.022774256062525068
18.99497487437186,0.025259055026370256
19.69849246231156,0.027719540111896472
20.402010050251256,0.030108324057983644
21.105527638190956,0.03237883668848692
21.809045226130653,0.03448733418729793
22.512562814070353,0.03639476730118072
23.216080402010054,0.03806839140580814
23.91959798994975,0.03948302301994208
24.62311557788945,0.04062187486092708
25.326633165829147,0.04147693180721772
26.030150753768847,0.04204886035983848
26.733668341708544,0.04234647220248515
27.437185929648244,0.042385786874209505
28.14070351758794,0.04218875876447736
28.84422110552764,0.041781749533902936
29.547738693467338,0.04119383881580773
30.251256281407038,0.04045507377667403
30.954773869346734,0.03959476166519575
31.658291457286435,0.03863990839483652
32.36180904522613,0.03761389978371904
33.06532663316583,0.036535509604531446
33.76884422110553,0.03541829964765467
34.47236180904523,0.03427045173547709
35.175879396984925,0.033095041034894246
35.879396984924625,0.03189072602054267
36.582914572864325,0.030652795831417577
37.286432160804026,0.029374483945195057
37.98994974874372,0.028048431690236075
38.69346733668342,0.026668169456169986
39.39698492462312,0.025229480058256117
40.10050251256282,0.02373151877592046
40.80402010050251,0.02217758773457636
41.50753768844221,0.020575496449314456
42.21105527638191,0.018937481892318912
42.91457286432161,0.017279705677967667
43.618090452261306,0.015621387704537365
44.321608040201006,0.013983669933956649
45.02512562814071,0.012388326990847787
45.72864321608041,0.010856449526053484
46.43216080402011,0.009407221299776997
47.1356783919598,0.008056893077562093
47.8391959798995,0.006818028703614551
48.5427135678392,0.005699065224185634
49.2462311557789,0.004704194212251547
49.949748743718594,0.0038335397661590476
50.653266331658294,0.0030835834401283027
51.356783919597994,0.0024477697835141084
52.060301507537694,0.001917218979151635
52.76381909547739,0.0014814747113900493
53.46733668341709,0.001129224241939918
54.17085427135679,0.0008489414516303516
54.87437185929649,0.0006294198209664061
55.57788944723618,0.0004601786415912341
56.28140703517588,0.0003317403021615281
56.98492462311558,0.00023578802500888983
57.68844221105528,0.00016522135039419072
58.39195979899498,0.00011413096562584803
59.095477386934675,7.771559493156183e-05
59.798994974874375,5.216231506258622e-05
60.502512562814076,3.4508660403688565e-05
61.206030150753776,2.2501018206296266e-05
61.90954773869347,1.445975208129113e-05
62.61306532663317,9.15771762994788e-06
63.31658291457287,5.715650850773119e-06
64.02010050251256,3.5154551346894193e-06
64.72361809045226,2.1306945396530814e-06
65.42713567839196,1.2725410159794777e-06
66.13065326633166,7.488956715135167e-07
66.83417085427136,4.3426862910332175e-07
67.53768844221106,2.4812613273373947e-07
68.24120603015076,1.3968615108306502e-07
68.94472361809046,7.748031936125683e-08
69.64824120603015,4.234260341413782e-08
70.35175879396985,2.2798336447528483e-08
71.05527638190955,1.2093721507164677e-08
71.75879396984925,6.320335206509759e-09
72.46231155778895,3.2541390213150466e-09
73.16582914572865,1.6505959208226604e-09
73.86934673366835,8.247973435583844e-10
74.57286432160805,4.0602147400213684e-10
75.27638190954774,1.9689729039087193e-10
75.97989949748744,9.406183541373013e-11
76.68341708542714,4.426539759690687e-11
77.38693467336684,2.0520454671213047e-11
78.09045226130654,9.370785219640126e-12
78.79396984924624,4.215278829121282e-12
79.49748743718594,1.8678116584975053e-12
80.20100502512564,8.152515622278627e-13
80.90452261306534,3.50507652824035e-13
81.60804020100502,1.4843844091655964e-13
82.31155778894473,6.192045840672221e-14
83.01507537688443,2.5442330774358414e-14
83.71859296482413,1.0297001989837284e-14
84.42211055276383,4.104802285346009e-15
85.12562814070353,1.6117503016560653e-15
85.82914572864323,6.233385944940102e-16
86.53266331658293,2.3744762251085046e-16
87.23618090452261,8.908941951424473e-17
87.93969849246231,3.292274230059816e-17
88.64321608040201,1.1983250673855202e-17
89.34673366834171,4.295951525956433e-18
90.05025125628141,1.5168674070085822e-18
90.75376884422111,5.275175711924919e-19
91.45728643216081,1.8068618717440783e-19
92.16080402010051,6.095501486281806e-20
92.86432160804021,2.0252947822728344e-20
93.5678391959799,6.627646012287326e-21
94.2713567839196,2.1360954604574584e-21
94.9748743718593,6.780635867459893e-22
95.678391959799,2.119858166712083e-22
96.3819095477387,6.527217526692817e-23
97.0854271356784,1.9793957219896935e-23
97.7889447236181,5.9117881190417e-24
98.4924623115578,1.73894276602515e-24
99.19597989949749,5.03767888393373e-25
99.89949748743719,1.437318688015674e-25
100.60301507537689,4.0387945188940954e-26
101.30653266331659,1.1177001082811927e-26
102.01005025125629,3.046298716423217e-27
102.71356783919599,8.17696626952666e-28
103.41708542713569,2.1616399866222557e-28
104.12060301507539,5.627881318582635e-29
104.82412060301509,1.4430318393041548e-29
105.52763819095478,3.643974861649444e-30
106.23115577889448,9.062382882272485e-31
106.93467336683418,2.219607375144869e-31
107.63819095477388,5.353968473045253e-32
108.34170854271358,1.2718637109698897e-32
109.04522613065328,2.9755668590225272e-33
109.74874371859298,6.855868963031999e-34
110.45226130653268,1.5556728868290122e-34
111.15577889447236,3.476453205605842e-35
111.85929648241206,7.650964835787786e-36
112.56281407035176,1.6582772643772126e-36
113.26633165829146,3.5396363511845003e-37
113.96984924623116,7.440809214207973e-38
114.67336683417086,1.5404272825955526e-38
115.37688442211056,3.1406624030783525e-39
116.08040201005026,6.3060856342458145e-40
116.78391959798996,1.246971655955569e-40
117.48743718592965,2.428348337394079e-41
118.19095477386935,4.657176177991929e-42
118.89447236180905,8.796121974319153e-43
119.59798994974875,1.636124481183194e-43
120.30150753768845,2.9970750295979896e-44
121.00502512562815,5.406730520044882e-45
121.70854271356785,9.605663069836421e-46
122.41206030150755,1.6806418914208725e-46
123.11557788944724,2.89586250919429e-47
123.81909547738694,4.9140020410769807e-48
124.52261306532664,8.211965216209617e-49
125.22613065326634,1.3514904795938439e-49
125.92964824120604,2.1904470495305546e-50
126.63316582914574,3.4962797589602615e-51
127.33668341708544,5.4958265816336754e-52
128.04020100502512,8.507717918559809e-53
128.74371859296483,1.297018469199247e-53
129.44723618090453,1.9472964123150225e-54
130.15075376884423,2.8791918821760746e-55
130.85427135678393,4.192389476206596e-56
131.55778894472363,6.01180570198772e-57
132.26130653266333,8.489857321504674e-58
132.96482412060303,1.180722494441825e-58
133.66834170854273,1.617138168932414e-59
134.37185929648243,2.1812132383279733e-60
135.07537688442213,2.8973482332074045e-61
135.77889447236183,3.790135320597467e-62
136.48241206030153,4.882700247600571e-63
137.18592964824123,6.194647860619824e-64
137.88944723618093,7.739702841229098e-65
138.5929648241206,9.52320093235116e-66
139.2964824120603,1.1539646541089879e-66
140.0,1.3770600137293752e-67
140.0,0.0


==> data/google_pktdata_corr.csv <==
value
0.6894235763290617
0.7063655512959193
0.6880140667446932
0.5773811936456699
0.5425799401454237
0.5212582179055618
0.5490024521629244
0.4644628038198472
0.5548979034025108
0.6293572583884821
0.4733344074367652
0.5711772032300042
0.4854871761662934
0.5665255919604151
0.5915155618550172
0.7116270419597952
0.7297683596381954
0.721964701463218
0.6667354966350012
0.7354981049611367
0.7117470742032108
0.6930317582070642
0.6659898431857783
0.7282620113095033
0.7297683596381954
0.721964701463218
0.7413504564423945
0.7545147512146091
0.6144746926859008
0.7461063548107725
0.7413504564423945
0.7545147512146091
0.6114208005726403
0.6114208005726403
0.5906299829098425
0.6158584983080213
0.7243632314958144
0.7761266325997951
0.7373048580287624
0.7116270419597952
0.6927054699599138
0.7100514140129011
0.6667354966350012
0.7354981049611367
0.7190472815776485
0.7335246216422091
0.7373048580287624
0.5594498779934507
0.7305132651794619
0.7761266325997951
0.686719738678198
0.6461979623995768
0.502477973620429
0.5586095461441094
0.5024779736204292
0.5470503156934141
0.47994381783829926
0.5487604236688386
0.47994381783829926
0.5479929897227642
0.5937375751093477
0.6440725309892796
0.5792054101672957
0.6730941664100174
0.4508698288454875
0.5193223828973481
0.44846499066698714
0.5329481024616438
0.4920849180616607
0.5952999010320812
0.4913085048860129
0.5277127255678329
0.4794520093596209
0.5992127997371348
0.4717314774684715
0.5779926066949166
0.49339520623876193
0.6047086443082288
0.5088300133618218
0.5787530093520825
0.6736212642905781
0.6085769589425796
0.5309005537360352
0.548564220592789
0.47616497765531424
0.5806082135621689
0.5011372412860176
0.528160611757502
0.5374436075312312
0.5847366448933118
0.4996989591042284
0.5595438493494458
0.4859813713426195
0.566459667590608
0.5744372431831077
0.5845866687827836
0.49200134506728116
0.559543849349446
0.49094338214958627
0.5778911001122735
0.5755228228913007
0.6232048412078763
0.5533421378604932
0.4927456280262716
0.5604463474503345
0.5010646421240135
0.5751386542490502
0.49593806216184616
0.5723537078728329
0.510569776827672
0.5324698146890736
0.48006272089697716
0.5537163208661202
0.49886430961791545
0.6123291193009432
0.4548780029191481
0.5437379020730861
0.5150867227733196
0.5814346110233066
0.4749984473883721
0.604708644308229
0.48500132745107666
0.5536669641200471
0.5011372412860176
0.552841185862504
0.49578467557079925
0.5849436361619647
0.49559307956867343
0.54653008965947
0.49097921048901544
0.5362754686514917
0.4775943877714723
0.6659317167530467
0.5693067143359856
0.45567709640743065
0.5525158020176086
0.4734861885574653
0.5646095323024383
0.47098786287062305
0.5458511390766654
0.479892077837543
0.5517274695063057
0.47374589990939514
0.5465368877151942
0.47277312101720453
0.5380254978995394
0.5130753571871394
0.5885153483537009
0.48694721533458013
0.5855760280300821
0.45333865992602024
0.5517274695063055
0.4469397098461822
0.5681412162287973
0.5047853043184853
0.5769139704714623
0.48668803283601286
0.5651396437963498
0.4305702333233343
0.5603835979469689
0.5922818689620255
0.480933692756137
0.5300277469770915
0.4993866846009893
0.5723537078728329
0.5908713408918129
0.5673106368816792
0.5130753571871394
0.5952999010320812
0.5039785478992387
0.5704528006662106
0.5368633675795447
0.5897590834080244
0.5622016819865818
0.5957804177577215
0.5622016819865818
0.5579680180944926
0.47324661325662193
0.5846718473633812
0.4822748621412491
0.5639311834946057
0.6280396336059499
0.5973645772987195
0.5921583815910691
0.498161648965514
0.5636224786664115
0.5041144049768382
0.5673106368816792
0.493689963726688
0.5992127997371348
0.49785256171188447
0.6327660859342537
0.5269972093968172
0.5100786245219313
0.44207468037519887
0.5280738320861011
0.4748266705985978
0.6079369925417313
0.5938426492685305
0.6125071364782659
0.5474055351284162
0.6087465794425431
0.6232048412078763
0.5578720435977018
0.49578467557079914
0.5855401311401389
0.3930601150069462
0.60791737204327
0.7740058696338632
0.5756550615434768
0.579556364690091
0.5329038557803787
0.44471723580209005
0.5446649795112217
0.5042044341196033
0.5765726162125002
0.47564493339068653
0.5588365817256897
0.49057253628703396
0.6498832020437051
0.6145263489157338
0.5082844171954517
0.6233359398497815
0.49048343747935835
0.5658013010413248
0.4604972383274862
0.5265002522823912
0.4505638430723556
0.5738758407125544
0.5374436075312312
0.5515786904818716
0.472038849463079
0.5640058391196638
0.45375483837542413
0.5308706770246541
0.5241914063419051
0.5855401311401387
0.48284897028263224
0.5189034048755417
0.4919847466826595
0.5846601366139534
0.4930441673212121
0.5641425899195107
0.504930890836508
0.5953596651220041
0.4956115452550141
0.5846718473633812
0.48997890851706
0.5762708000764829
0.5350896603159958
0.5406489806426371
0.5039785478992387
0.6055134832721916
0.45107530195637163
0.5611812616735168
0.7157599383786784
0.5082995780587178
0.569447675991523
0.5216297411191708
0.569447675991523
0.5216297411191708
0.5539557849259045
0.47693569462385016
0.5855760280300821
0.48174328541349837
0.5422861624213258
0.48174328541349837
0.5472278822317813
0.45993338844721815
0.5427540229444421
0.4770164238606807
0.5381775831164917
0.6293572583884821
0.614603301675311
0.5762626749893565
0.5076761896261497
0.5922371853633326
0.5121168847334987
0.5646095323024385
0.4747656828404026
0.5519303654454855
0.4796242828254654
0.5777566559112908
0.49749190302349905
0.5922371853633326
0.4938251699623349
0.5738758407125544
0.5348211720332754
0.5821858383273952
0.49549492955206925
0.559234431335015
0.5744372431831077
0.6257856998108358
0.4866145967525491
0.5638664285568498
0.5026701097005251
0.5846560183358127
0.4994786486826491
0.6257856998108358
0.4917859467726002
0.6798582957958057
0.5895876896955274
0.5915529113207703
0.5807402277320206
0.4767282639122094
0.5486791977567405
0.47637943171751745
0.6043347309519562
0.4873678003226291
0.5899654975585957
0.5152097336025274
0.6043347309519562
0.4683214097369803
0.5333873146949486
0.44875033325222596
0.5692633818227726
0.5004325694730372
0.5589572223868005
0.4927456280262716
0.6798582957958057
0.6440725309892796
0.5260666529642046
0.5144478674549882
0.5663969772939252
0.4799413892240529
0.5887002444025369
0.46176250886193987
0.5812979172399064
0.46176250886193987
0.5466997120237405
0.4850528681824647
0.5665171399293791
0.5152097336025274
0.5530876558206217
0.4963768217780065
0.5693241292981954
0.47872340136577035
0.5784148548141308
0.5017824494063434
0.5784148548141308
0.5096789987874895
0.592465001806251
0.4776378560332076
0.5781294528903935
0.4867390090987089
0.5550681364444914
0.4874309804297868
0.5374638140538535
0.4858054122005419
0.5506066086528767
0.4900479759842718
0.5595223787594144
0.5117056098692014
0.5812979172399064
0.5317352246476699
0.537809233179696
0.5034606303717195
0.5205415726103038
0.4887047621682811
0.5425516142216189
0.5295117367955353
0.561245841213234
0.5765008074171429
0.566459667590608
0.4550731905864473
0.591691965964793
0.5010646421240135
0.5546367106781438
0.5088300133618218
0.5665171399293791
0.510569776827672
0.5407080065174852
0.48517979995702837
0.5847366448933118
0.4568300106797543
0.6079173720432702
0.7740058696338632
0.45724653737703064
0.6055134832721916
0.5908713408918129
0.5682941135429569
0.5121168847334989
0.5580170081093463
0.5241914063419051
0.5957804177577215
0.5150867227733196
0.5772653497755498
0.497673621173864
0.6120262576571971
0.46506486888242465
0.6120262576571973
0.46401183491196935
0.47568790813936374
0.46749031016110637
0.5446562442270688
0.4944297101629698
0.5858572771790416
0.49865024978293043
0.5660096598237379
0.484332593170451
0.5710708235796276
0.48673654296952357
0.5582511135828359
0.49970737490671185
0.5604358594461059
0.5962414196413812
0.5572196030469427
0.579707482824585
0.6002769617266082
0.5427540229444421
0.48953041141258763
0.5422448357986123
0.5254460462763035
0.5708685950825958
0.4920849180616608
0.5600930079593518
0.5422583665117171
0.5506383762388536
0.553763937996387
0.5678328799105323
0.46749031016110637
0.637973519182627
0.5938426492685305
0.6013336043980237
0.5404230144797306
0.4344731584182528
0.5786602602890039
0.49566410601835204
0.546677714425722
0.5167573681306055
0.6121728322760587
0.5426364218390325
0.6219551313826832
0.5339703246423944
0.4735242512783104
0.5636796483552995
0.49036137136879293
0.5454962650506865
0.44356664363698367
0.5550953526197839
0.5723030794431447
0.6002769617266082
0.5383242558482761
0.49401233921434745
0.5658189162291067
0.4416132443430529
0.5438321405843667
0.601951703667281
0.5308645535607213
0.4638269785018608
0.5366066706554011
0.4636391501408516
0.5460133774171378
0.5041694964650338
0.5439528136397616
0.49795442121822725
0.5796331071637901
0.4852660173701154
0.571826684548441
0.511061851800592
0.5427818707300693
0.4527634680073431
0.6466849081198975
0.4596138706208696
0.5886665168238829
0.4683411495776563
0.5715918488040221
0.6685238231449107
0.4638663507418869
0.5340735450544716
0.4733344074367652
0.4234828932249109
0.5103803408654806
0.5561679538372266
0.47013751793460506
0.5499257533071154
0.5380877634400241
0.5515704156178138
0.4813349369574959
0.5191306514907068
0.526211971268399
0.5229206688935542
0.40563336674592093
0.5530132649667951
0.50879156595141
0.5646544501379434
0.50879156595141
0.5408529311921813
0.45050597399636955
0.5646544501379434
0.48456388127344935
0.5658189162291067
0.4891258409853944
0.6471244337940705
0.6224320155993381
0.6471244337940707
0.6224320155993381
0.512082866958919
0.46386635074188703
0.5271098819118951
0.4726977997841491
0.5360410424771112
0.4661895314648215
0.4965355545529165
0.4828333671460952
0.6158450547780878
0.524594563613584
0.5651396437963498
0.4863060830845472
0.5690869457562377
0.49657660869775005
0.5703916976035814
0.4798211311839428
0.5334126998480377
0.5350896603159956
0.5734897351551302
0.4911315534918956
0.5723242494498053
0.5018047584457608
0.6158450547780878
0.5799154636168158
0.5960737381547798
0.5304371291742094
0.45827292012633586
0.5531467709561853
0.4915215776637956
0.5283988847046905
0.4730425680743014
0.5311372368483711
0.49873044244317427
0.5311743603186796
0.48055682430124075
0.554556485115723
0.4844020802397236
0.5489421505060763
0.4665095603232377
0.52810504917067
0.4844020802397237
0.5367565638936025
0.500171578751099
0.5426364218390325
0.511061851800592
0.5389574453040311
0.4470773629116452
0.5387995984575584
0.5043883162512526
0.5857185151355431
0.5380877634400241
0.5857185151355431
0.4969763078147938
0.5530132649667951
0.4706467634202118
0.5735827426129854
0.4746405027550375
0.5591183266906927
0.5385869490691579
0.5531467709561853
0.4819710826084724
0.5619659299326538
0.5081662080366989
0.6054969258872529
0.5208482527332756
0.5499435347984625
0.7058227985501704
0.521356481637332
0.5427782321461667
0.4682274109702426
0.5284630364430667
0.4933723064616616
0.5569595526668156
0.4804900183918798
0.6003654711637805
0.5421473570179032
0.5253360557869697
0.5159749764984463
0.6180948121983105
0.49110407377439186
0.6180948121983108
0.4592978810220269
0.4313984627287019
0.4714854706252612
0.5202344454644985
0.48209673752919263
0.5454732581823187
0.5132745527476592
0.5601186775968012
0.5413518489016804
0.6137257612198397
0.5749650696274313
0.703908662630206
0.4978564410065491
0.5366876362196884
0.593898798253679
0.6081730863157051
0.54374381566432
0.48006272089697716
0.6145263489157338
0.4592073987240361
0.5673850069912583
0.49465482533827826
0.5360410424771112
0.4697969721615168
0.5651541180152917
0.5078896115403149
0.5736461242420077
0.49110407377439186
0.539816035046085
0.5665482822248455
0.6713381377146594
0.6085769589425796
0.5184165610325027
0.5525091780315059
0.5189191453876754
0.5813078892283985
0.5175596491077916
0.6264970243638293
0.4124372194469332
0.5124632527539996
0.5373745604459057
0.5569595526668156
0.47515733757592044
0.45785026221226316
0.438890043202065
0.54374381566432
0.6459229571852036
0.5614114927027578
0.47294084422199417
0.5457299350070657
0.521663451660556
0.61167517143191
0.6361226319960933
0.6100695015683646
0.5621918394508534
0.5994191153059911
0.5175748240505156
0.5453077800427548
0.4562869076082808
0.5531909997017264
0.4682312945108355
0.5529206659238002
0.5100163008903111
0.5213582113346837
0.48201726693860897
0.5197075926270516
0.637399313854619
0.6881013857232583
0.4512228536081659
0.55188370136668
0.5078896115403146
0.6264970243638293
0.5243017503520326
0.5295117061132888
0.5243017503520324
0.5386586282654895
0.45744744420817024
0.555041555888252
0.7244538256560629
0.5229353444200213
0.524852622496742
0.4708635214462578
0.5877551310189078
0.5463842172523012
0.5417003115514005
0.5047671404985243
0.6364392865805761
0.5252510456753512
0.47859421032474975
0.6583705098949897
0.45538399371341115
0.6758010989864827
0.6230962302411944
0.45258018478982703
0.5378879159814534
0.5385869490691579
0.5451070163366734
0.7244538256560626
0.521356481637332
0.5515514501251151
0.48152094041646293
0.5465662601183476
0.48915877458902274
0.5422888432124484
0.4503057196718016
0.5620335526241553
0.48484308980174956
0.5418233479500341
0.48990672622717274
0.5455080686929972
0.47459672943829107
0.5432716331999308
0.49351859947497295
0.5639216236141407
0.5106292661394363
0.5859677886117469
0.5106292661394363
0.5444984688665517
0.45328105597007845
0.5333873146949486
0.45756478278308294
0.5586354717465214
0.4704716107048457
0.5657420233095047
0.5016625980266707
0.5607057325734282
0.4785448222373239
0.48450706613603206
0.502285654417852
0.5607057325734282
0.4928036403948159
0.5704043540405297
0.5016625980266705
0.5696042397455281
0.468765911158979
0.5786556605316573
0.5055332315640884
0.5649619362895786
0.48902674548456176
0.5786556605316573
0.4763319677224694
0.5622977162021325
0.502285654417852
0.5433748656828696
0.4763068777199641
0.5554971461273395
0.4928036403948158
0.5525356481086225
0.4775281773747779
0.5543997105197207
0.48458631530559587
0.5696042397455281
0.47235952636032413
0.5451755415227029
0.5055332315640884
0.540725836660215
0.45508910305615763
0.5627903435396613
0.4763319677224694
0.5597516088797234
0.4802960661376922
0.5886665168238829
0.6280396336059502
0.5702542342705594
0.5770821309414951
0.49741093751582105
0.5635058733079945
0.6822954804992676
0.6432522968386536
0.5679531800994091
0.5428170226713056
0.500666433690889
0.5548400732104708
0.4775875353610018
0.5545193082705202
0.47623455821502764
0.5416591026764401
0.5739974425291576
0.48201210670627465
0.4909846964321665
0.5509528690743102
0.4887047621682811
0.6252874562571393
0.7063655512959193
0.6909346270267349
0.6146033016753107
0.5792054101672957
0.726250495858713
0.47332087607586465
0.6308751480879213
0.5083904305556122
0.5810522858928882
0.5108396386903682
0.5688485404844659
0.5254272589521625
0.5819879355291568
0.5254272589521625
0.5790499397239863
0.513465765215753
0.5770821309414951
0.7058227985501704
0.5229353444200213
0.5864554782814493
0.5243060816424379
0.600678998803329
0.49351410814906055
0.5902137489760171
0.5138491891794876
0.4313984627287019
0.5238006059625628
0.6161468161179342
0.4911082140187268
0.5572196030469427
0.4763091036054831
0.6022893937695109
0.5076965474699484
0.5769685885086897
0.5067095320934336
0.6494007145597471
0.44136775836795444
0.5187312581606767
0.5016867926519153
0.5725206364317756
0.49292130146992613
0.5978747955311043
0.49783065399531373
0.5499361452448703
0.5121034115945733
0.5892391498443019
0.5304621828454819
0.5515446377543127
0.505994588681328
0.600678998803329
0.5278508761518679
0.5892391498443019
0.5206808127567479
0.6109217998224918
0.5369505616912607
0.5840099561811898
0.39641015458711276
0.550691001393075
0.4897159503541327
0.5802818356722259
0.7120090283866412
0.51732035121885
0.45785026221226316
0.5055686091506706
0.5813760867109259
0.526693766721837
0.592465001806251
0.4804860258567875
0.49225112377991914
0.492195891506568
0.4836709590821922
0.40797179639241615
0.5900532062746986
0.432847488535489
0.5734126470889478
0.5035698601388312
0.5811274756832925
0.5104323825355597
0.5695603716391424
0.4898245983478959
0.5666748387331308
0.5304621828454819
0.5858248363962868
0.5108777184904694
0.5839460564549066
0.5055773732071329
0.6022893937695109
0.4942629763095278
0.5978747955311043
0.5066603561066159
0.5732708703812861
0.4947563381527476
0.5679266350046974
0.5096457908454237
0.5683818165032064
0.5103263913570473
0.5851301580194066
0.5120116097721124
0.6497636795976105
0.5096789987874895
0.5856238670234262
0.5010624468796225
0.6432233362741835
0.5066333867656667
0.5906401502612977
0.5369505616912607
0.5829808751258536
0.5278508761518679
0.5766899130883023
0.5113933077211852
0.5865417137263924
0.5031980299296019
0.5717996262641789
0.5299411064258164
0.5732051478398712
0.47155356289724776
0.5460133774171378
0.4801754432326704
0.5673584444557556
0.48401829293740634
0.5852156669426207
0.48525295046618894
0.5575204283658342
0.5295117367955353
0.556685506165522
0.4972879712817178
0.5711314708561275
0.4883605094037075
0.548560415348105
0.4972879712817178
0.5595202396325762
0.5008125855161962
0.5871160232312471
0.5197676324371008
0.5681932149823532
0.5116823297012805
0.5834003048425804
0.5029115963044022
0.5479426210392093
0.5120711393914785
0.5760625473676586
0.5020061215912397
0.5905320206907996
0.5181901789797576
0.5864352220887659
0.5257131653118696
0.5909818559415487
0.4878973973447019
0.5692277149273233
0.4940580478794762
0.5745138291477234
0.5252400656737208
0.5833849719942168
0.4906073123454128
0.5877764685289455
0.5214885419128195
0.5558264692714923
0.5252400656737208
0.5728143247466215
0.5073992305613493
0.60284078750492
0.5191308873851441
0.6040666975147331
0.5073324295862118
0.5972556633818724
0.5227369865867844
0.578124892964252
0.5032737672529777
0.574864562587885
0.49731827190781946
0.5906498853856772
0.4849178798357066
0.5910997544816246
0.5208715346854236
0.6040666975147331
0.49413066103989417
0.5989606716920413
0.5219435483024948
0.5840245238384834
0.5005527752380226
0.599912010629017
0.5026678480814157
0.5851223138666475
0.5174555365333646
0.5844970776286587
0.5208715346854236
0.587163915388131
0.5106592031025625
0.6120897615915575
0.5026678480814157
0.6134856012901313
0.48582082295738543
0.5783409103884964
0.5073992305613495
0.5909818559415487
0.5339229453359515
0.5745941349307422
0.4827283411628858
0.5886039680786219
0.5155551823112683
0.5661713313982593
0.5127965311204725
0.5906498853856774
0.5017345765149572
0.5639947360539357
0.5181503163833432
0.580377778460933
0.4909975080772902
0.6134856012901313
0.5184413868940578
0.5775105360101416
0.5079798817009378
0.5972556633818724
0.5046759343302178
0.5890074564191494
0.5080312632009791
0.5890074564191496
0.5339229453359515
0.5751953608319456
0.5029511886288345
0.5832600339051819
0.5004852955897863
0.580607918533778
0.5068984408683757
0.6111666699936031
0.5090365875943497
0.5750416050557949
0.5153135102622162
0.5960689459970188
0.5031980299296019
0.6120897615915575
0.514822755296938
0.5840245238384834
0.5095890200578861
0.5905320206907998
0.49765280543945406
0.5768000410661216
0.5159971122756157
0.6316770847952289
0.5423498638158857
0.6758010989864827
0.6230962302411944
0.4781490112069294
0.5500805410919962
0.49057253628703396
0.5794609813205887
0.5796011459115482
0.6270355390864208
0.5404360121417806
0.5895027413116891
0.5262227046075807
0.5755526770773947
0.5108578925980651
0.59969724857676
0.5072978098940393
0.5100018246598712
0.471320406107601
0.5793430772701538
0.502743548840735
0.6119137447101617
0.5230670292290385
0.5833864900498711
0.5029788025064064
0.6332605489320662
0.47231749300167386
0.6057358283089167
0.47087538362341813
0.584088064695335
0.5202712249082917
0.5824341498098744
0.5231240543025975
0.5762697060603394
0.5404360121417806
0.6054727469388519
0.5534349860481143
0.5862165550694542
0.5227528082292248
0.6432233362741835
0.5383333402863548
0.6234284823478551
0.5143701840897406
0.562130837025208
0.49632655388582064
0.5755839268636782
0.5159971122756157
0.567586446701754
0.49995901195739706
0.6165672921733445
0.4898636299228795
0.642749113693978
0.5095797135085687
0.6395941692487337
0.4979644310419062
0.5710752535682861
0.5370501240482497
0.5966909648776353
0.5796011459115482
0.5942736777898687
0.5652761905044206
0.623869752907179
0.4991424930388772
0.5803523547856086
0.4925442055389148
0.5820084863626027
0.5162949446308285
0.5900879923519133
0.5289861336727475
0.5780681928364562
0.4992398663918593
0.5752703696687564
0.5310131605418673
0.6497636795976105
0.5116449776867831
0.5867445084522578
0.49909514981489894
0.5737316694897734
0.5271427256012406
0.5982140607919857
0.5310131605418675
0.6390675356344186
0.5359071877751915
0.5955584850141789
0.5534349860481143
0.6095558279751203
0.48976910565738235
0.5774155919139212
0.5107536697278956
0.623869752907179
0.519792924462894
0.6094813510307882
0.4959397953340155
0.625535428873476
0.4985805716443112
0.5763474922671203
0.5087517373289392
0.5861839713675845
0.49884307501812747
0.5855618348621427
0.5652761905044206
0.5880229622858357
0.48904429384108955
0.5450766054542968
0.5096063478071575
0.5636212017112292
0.5000409349654831
0.6165846705420739
0.5035791982575886
0.5867029204631435
0.49443107174280493
0.5758786998297503
0.5155952051821362
0.6029629526735942
0.5085749021113095
0.5789582661777544
0.49126584306773285
0.576878414743629
0.5162949446308285
0.5969926528200553
0.498090327514671
0.6041783129160412
0.5057537416663109
0.574925221422419
0.5334213869467452
0.5296555862895262
0.4553735261860597
0.5892609605415746
0.4991424930388772
0.5754637597828003
0.4900274410327667
0.5877764685289455
0.5090063022351998
0.6054727469388519
0.5125147674360448
0.5713548186090536
0.5271962936063967
0.6041783129160412
0.5174555365333646
0.5782224388519368
0.5162130945252958
0.5955584850141786
0.5159920600324364
0.5989591606698939
0.5089272669032954
0.575738357848586
0.5181901789797576
0.599912010629017
0.5227528082292248
0.5921351362299794
0.4930080928554805
0.588052794466442
0.5096429497643378
0.584330004834801
0.5227369865867844
0.5799598588942527
0.5085749021113095
0.5745941349307422
0.5198486669032896
0.5745507682401954
0.4898636299228795
0.6028407875049198
0.49276058219818136
0.5943335581331388
0.5117259507283265
0.574365866595616
0.5079493410004527
0.5828581059237465
0.5289861336727475
0.6029629526735942
0.5263304118905197
0.580607918533778
0.5080726409263432
0.5761822431106385
0.5125147674360448
0.59969724857676
0.512303737363847
0.5902137489760173
0.48717557652693894
0.5954044170835284
0.4914447883212995
0.5943335581331388
0.498090327514671
0.6027708291075462
0.5197684688380271
0.5828581059237465
0.5205978912150055
0.5895480817591365
0.4907222506680781
0.5921351362299792
0.5271962936063967
0.5883384279666513
0.5072876330041691
0.5949590376091982
0.5038485197808542
0.5879338612762364
0.5033165383863356
0.6103939823382198
0.4833014187910966
0.5702753892260344
0.5224814202415669
0.5707787602027086
0.4855010647231424
0.6180392864586888
0.5353391466583637
0.5796723432236248
0.49355597990269
0.6065188863916549
0.48166433584716234
0.6215370162313283
0.5421473570179032
0.5581195139313142
0.46624034560591926
0.5629517026756083
0.5000255559188593
0.5380920075761548
0.514907562119516
0.5446562442270688
0.49874698486636065
0.5869872224523514
0.502738804614348
0.5521334589535041
0.46641217027093945
0.545406464505342
0.5230484976929632
0.5585433420794059
0.6219551313826834
0.5602079212895343
0.4638269785018608
0.5636476287342826
0.481954073601547
0.522289152300321
0.5126238329903301
0.6034038975785914
0.5081662080366989
0.560093007959352
0.5254460462763038
0.5642575633027473
0.5422583665117171
0.564533666454865
0.497840802768216
0.5634518746001882
0.46192585800905467
0.6523574947538877
0.5397773011719655
0.5516740191707936
0.4715439718361542
0.5663063596652969
0.484332593170451
0.5722021758960822
0.5037741447941386
0.5602079212895343
0.482864508938249
0.5663063596652969
0.6047234913570947
0.5913237530270372
0.6047234913570947
0.5690869457562377
0.470875383623418
0.637973519182627
0.48369639959555627
0.5506383762388536
0.4954234684275675
0.541153167073188
0.4936840452242273
0.5708685950825958
0.49369492985197844
0.6289681575363115
0.4668655639859886
0.5251334113154467
0.4802705026742325
0.5559305097110228
0.4944297101629698
0.5541165970598778
0.5662645963735051
0.5720020331156292
0.5665482822248455
0.5713301056150237
0.4991780866088727
0.5710638190377881
0.5090215951299881
0.5683374782111552
0.500171578751099
0.5556488554820276
0.5090215951299881
0.5755010123831974
0.4918349726610391
0.5827293358195464
0.47007111785256667
0.5371508497380886
0.49875163463436917
0.5827293358195464
0.48102562335932003
0.5585433420794059
0.5704863802860802
0.5636796483552993
0.5704863802860802
0.6027283610073515
0.4553735261860597
0.5545177252598252
0.5355314973452308
0.5356199981251017
0.5227075757661481
0.5542283809384221
0.44971192365615525
0.5219014128248594
0.49321902061148043
0.5405854605789608
0.49249051223926116
0.5639629541956077
0.4763467969852862
0.5167002876698146
0.4669541413635461
0.5547885198883109
0.4954962263005613
0.5519940127013934
0.5621918394508534
0.60381628525859
0.4833189640919526
0.5520677651407027
0.5064352705437754
0.5824757360143813
0.4749279675967905
0.5406529540313694
0.4997804201103609
0.5720720331126117
0.5065986373511413
0.53032055201505
0.5212127203268784
0.6200910614907764
0.5089581296891807
0.5443998748677092
0.485068033027036
0.5505380310056092
0.48619389898599435
0.5324864124836712
0.49161624535213116
0.5324860575938348
0.5119248398898244
0.5472620308637177
0.5100260800112562
0.5419686518996332
0.5036264507545496
0.5466070444035167
0.45234149325556144
0.5968564244485743
0.46197206392498497
0.5660914837829136
0.48714679091015173
0.6018803197576272
0.49536827882265105
0.564461444618733
0.49648834477038944
0.6176149446215764
0.5379627549228714
0.547049850236371
0.5379627549228714
0.5432515675992546
0.4669052770413686
0.6267247952103843
0.4927154992482968
0.5678395460633823
0.4735344556254842
0.5883724242747557
0.487956412978028
0.5774307893804067
0.4902016479335212
0.5486635327277782
0.5083418133094872
0.6522425455337353
0.5050597819757623
0.6070968211088674
0.46995359951848886
0.5629682707111243
0.4864705162201531
0.5263867380337965
0.47930767143517544
0.5642472413645956
0.5349402693592442
0.6045413255012027
0.47174630933057765
0.5480212304569572
0.5024843551034102
0.5521880222988889
0.5255242041302881
0.5470503156934143
0.47282753951966033
0.5558676282565542
0.4656372696306121
0.6098422051031192
0.5162197389095668
0.562239269932419
0.48999439450388543
0.5364107466193833
0.5628555085784814
0.5811878440677749
0.5124253440294433
0.5467225517442929
0.6143008629487894
0.501263872343525
0.4710935270310513
0.589935778967283
0.46396816502669397
0.5562036071858731
0.4803796064200406
0.5393724892617713
0.482258973393803
0.5734724446812753
0.5468663831871885
0.5644577949465446
0.5246516892760764
0.5606663469273958
0.5270624511088435
0.5720020331156292
0.4871349626857487
0.5774307893804067
0.4931440608155739
0.5259301185297272
0.5338348559516044
0.5472850306698689
0.5291342104224865
0.5529140439584204
0.5420981228300521
0.5826063382500632
0.5247161885409974
0.5634720417186947
0.5201192403176664
0.5675423090259808
0.49216522278404734
0.5490758231829795
0.48390517739699573
0.5787320989791904
0.4979446491390795
0.5560923953183476
0.4750514800628916
0.5848305793335935
0.5441657065887193
0.5892464821340344
0.49586803005406405
0.5928821409093334
0.47785342130994163
0.5381089247357993
0.4934378028604081
0.5411214790419425
0.4938291766817012
0.5635221989031016
0.5835615158764513
0.6364606591528943
0.57024669403242
0.6364606591528943
0.5291342104224865
0.6071475134149591
0.44583745097841604
0.5787320989791904
0.49318816261005244
0.5492921453191362
0.47836466316015364
0.5536858683844124
0.6281481303470131
0.5204833303381242
0.4859241512606723
0.5507116021487333
0.46773690114162997
0.5710865382555343
0.5325731277942611
0.5660914837829136
0.4741384537565267
0.6704368093416697
0.5057702621739162
0.6329140881006885
0.49005389367435487
0.599307916967567
0.492656897476674
0.5651779853913279
0.5106124106478753
0.5569137442085161
0.485365919830917
0.5570467908114696
0.4820848846467179
0.5474364470177171
0.4861642333397232
0.5449163326384039
0.4989122282556326
0.5912683451520013
0.48754552248564326
0.6017330961203566
0.5287486463940321
0.6402844446983857
0.48529665218037593
0.5778421454391647
0.48672650812995794
0.5389461676238074
0.5264639958308961
0.5245294845498905
0.4772050035134601
0.5603840680405718
0.49553986243589904
0.525088324503979
0.4843174723048496
0.5490354372347839
0.47781169636933657
0.5389807510663971
0.4671113187900961
0.556091580404791
0.5021307676202431
0.6097781000783471
0.5007043742396307
0.5232019195109128
0.5175596491077916
0.5853606197776426
0.5175748240505156
0.5823457443742879
0.5081068309329446
0.6525559981215125
0.5008899707126171
0.5582485733728004
0.49340576239150785
0.5813285890081885
0.5496542563032263
0.5796344813391476
0.4937823974108106
0.5540364022121527
0.484302278368042
0.6100095146888764
0.5201192403176664
0.5516788222802627
0.5368940974311989
0.550994753271792
0.5155342947064487
0.5461375455392186
0.4939530232751839
0.5270606543391274
0.5418556948084015
0.5292404198237417
0.47742404978169867
0.5658834957150181
0.48501374940282665
0.546215722879084
0.48042997742054655
0.5602377053492185
0.4897166892673149
0.5332181657865889
0.47490534235729903
0.5570450472741479
0.4688721517896817
0.6525559981215125
0.47674106263626553
0.5624158037891365
0.5122157398249532
0.5584957710754272
0.5036332300036266
0.6321930147553865
0.4724222683715777
0.5557526896166705
0.464795937363855
0.5557526896166705
0.5136439035594835
0.5599136863319185
0.5143506771352899
0.5738398987182567
0.4927329303638223
0.5457689099147951
0.49963505962086635
0.5269451273280816
0.48577072364465684
0.5759306096672858
0.5085326220712658
0.5743901483096914
0.5236317984367653
0.5763734581775601
0.5363620805942946
0.5987501848079131
0.456093424429117
0.5345610240726273
0.501166971065022
0.5589413644652192
0.5100725953738152
0.5530635982181109
0.5051483977558755
0.5860941031015721
0.5668583006951879
0.5746503418704276
0.4901931922809512
0.547790299528514
0.5024843551034102
0.5493134866613298
0.5319117555276422
0.5640210790887203
0.48139627216707487
0.5454732581823187
0.4851578038561332
0.51195994295985
0.5733991699253842
0.6708000577358211
0.5136966574304245
0.5506653698312585
0.5662645963735051
0.5750515239393794
0.5124253440294433
0.5246164855191029
0.5357435253754133
0.6240598426188357
0.5005037676529571
0.5469489153928935
0.4009644341423186
0.5487396179256303
0.5042647841281107
0.5557151040259762
0.5389286291775366
0.56919557728929
0.511298711332844
0.5732015496817706
0.4931378643573359
0.540433909976539
0.49399773313011425
0.5407610366238051
0.47251516769206087
0.5903087903115292
0.47068280309896776
0.5352508857340421
0.43365480445890897
0.5500305668082339
0.44901122836854385
0.5394756313265796
0.47530619620599784
0.5634209355939854
0.5361401847191296
0.5464244580598767
0.4749766659497942
0.5969438688702369
0.5046705858703673
0.532422392237236
0.5029114403428387
0.5274275841162337
0.5036264507545496
0.5373386543567946
0.5075420200796759
0.5546631026573849
0.4918643404135669
0.6232989252266765
0.592175106711802
0.6119395237991665
0.5810497704280397
0.6230460140450151
0.592175106711802
0.5437325009759828
0.49193493703679686
0.610790971806997
0.5119248398898242
0.6523574947538877
0.4876091580921454
0.5585615122059684
0.49958930319276557
0.5166599902148399
0.4691581515343524
0.5615940223410021
0.5330656665962452
0.5537441429799048
0.4791564384203863
0.5510153653744325
0.49958930319276557
0.5781965132242499
0.42744965239622784
0.5054608185449287
0.5524577007768166
0.5335471765127151
0.5057613736388935
0.5689799958084794
0.49722653348902196
0.5678484505784913
0.4894236994740078
0.5636527935749045
0.489039672822189
0.5588682515760413
0.4508634247087127
0.5500305668082337
0.5457157916019699
0.5455562985869038
0.5172993305230087
0.532486595894192
0.5063209929880084
0.5827256092215674
0.5259153891713457
0.54503463208101
0.4902016479335212
0.5640837568630417
0.5003694221089321
0.5694553975795209
0.49778006191023455
0.5649738413986187
0.48175847961809654
0.5018035363817792
0.46677071312544466
0.42093286016020187
0.5377639493019093
0.43719639246304104
0.5340330777693498
0.5296555862895262
0.5164607269003432
0.581371572203794
0.5238797010643612
0.6212140773996766
0.489582340901172
0.5483786040331586
0.4926369387524047
0.5664728461679949
0.5212127203268784
0.5689799958084794
0.4865805754716956
0.5840099561811898
0.4770697957030365
0.5572699801714294
0.4969232563365474
0.5432123017418276
0.49970737490671185
0.5816233286231447
0.5011636493206872
0.5651122347126993
0.4817230683240458
0.605232009540408
0.47372824589105017
0.5255066926339305
0.5356067358177041
0.5788531398144143
0.5262836345631481
0.5658169475713544
0.5011636493206872
0.5613798575226632
0.5055153284680676
0.5572356599335193
0.4853532364452942
0.5694553975795211
0.4875405370960844
0.5802541740998284
0.5238797010643614
0.564461444618733
0.5250554480768592
0.5837345386601387
0.5098681976020651
0.6052004336958043
0.6219193776275005
0.551700140593566
0.501634350628329
0.5671743204401771
0.5226332471308184
0.5479897217910006
0.48438563094388415
0.6098422051031192
0.4602193705314939
0.554514493882386
0.4467943761579655
0.6583705098949897
0.4645041190964007
0.5635721292382996
0.4745193113271216
0.5728745301472065
0.5418556948084012
0.5445733525494745
0.5005037676529571
0.6466849081198975
0.47346948656009563
0.5933512011995099
0.5004255198107743
0.5254132541731478
0.5321880860969916
0.5466386313122991
0.4805772547400949
0.5283876727883114
0.5142776726303542
0.5506505700851354
0.48631137241758443
0.5873810352188302
0.49297331640147485
0.5657140447562168
0.47012124681914375
0.34152196662673223
0.5286934080551644
0.5653860148629402
0.4665221155378437
0.6017852350354416
0.500822092034725
0.5906115738418236
0.5155040062979368
0.5922798707737911
0.5361401847191296
0.5679155246736289
0.4580746623900263
0.5560923953183476
0.5164990654667196
0.6154910059397309
0.4901308553232219
0.552635370460856
0.49108385060960896
0.5903713157449475
0.5607729439482763
0.5613798575226632
0.5056345022983251
0.5488159612235972
0.5214885419128195
0.5564324510466014
0.5226961471753326
0.5582067666742732
0.4825414390813843
0.5336065098922238
0.5006234791407098
0.538735268743022
0.47537241143673
0.4125755889784379
0.5103803408654806
0.6227146884303232
0.5123895627623485
0.5436377441239615
0.5047074371402263
0.5788531398144143
0.5200642310141323
0.5738398987182567
0.5049873484956335
0.5715686662767683
0.4764865305291101
0.5655668471570021
0.4721651232409027
0.5802541740998284
0.48812339419562994
0.5800171302897361
0.4749628994205339
0.6115930764599296
0.5468663831871885
0.5881357643004683
0.5420981228300521
0.5208241067934183
0.4905444211524485
0.5922798707737911
0.4898932213434673
0.6402844446983857
0.49516693564668474
0.5348832781156878
0.5333480176242418
0.5429605458411224
0.4934378028604082
0.5525095282392805
0.5397773011719655
0.564533666454865
0.47814268928622333
0.543625206502609
0.5556597331402635
0.5293104339485901
0.4877350086431685
0.5486935502734502
0.5155342947064487
0.5662808570628683
0.5120309243321401
0.5656345365235591
0.5266530034197583
0.55852701101287
0.5215299900869355
0.5322188062464943
0.5175980883888294
0.6494007145597471
0.5193875920505171
0.5763734581775601
0.5364620902530333
0.5599136863319185
0.5277871820151498
0.5575063925594459
0.49939633931039346
0.6443810038074438
0.5417469155065013
0.5597245425124531
0.5033165383863356
0.5379019908510085
0.5423498638158857
0.5674943486497863
0.4971046785353333
0.5912683451520013
0.5457157916019699
0.5430107970053664
0.4784565636983498
0.5607286123143433
0.5434233777013218
0.6175334608588365
0.5081201630604115
0.5348968740564239
0.5300293447369129
0.5523502360786579
0.5056891399888535
0.5558971002218043
0.4830323882253091
0.589458965857943
0.5622838024629031
0.5879338612762364
0.5668583006951879
0.6081466425735513
0.486951540077231
0.5634668303764088
0.501634350628329
0.5547892163840373
0.5319117555276422
0.5782602907424117
0.528194951676165
0.6188415181593714
0.4908841529430413
0.6266560854678815
0.4994301852930581
0.6013147727204862
0.6143008629487896
0.6081466425735513
0.4745193113271215
0.5728745301472065
0.5217946961766884
0.5488159612235972
0.46843353958524886
0.594330334575248
0.5123895627623485
0.5732015496817706
0.47963746233549304
0.6321930147553867
0.5014921508920875
0.5524563709294352
0.5143506771352899
0.5822785252631733
0.5417469155065013
0.5557848267952472
0.4875226040764102
0.5688485404844659
0.5113673463082968
0.55912856987855
0.4770697957030366
0.49263558602824115
0.5434233777013218
0.5044326433301611
0.5327628202867898
0.5848305793335935
0.4549527727299913
0.5413832818631428
0.49155691062422674
0.6443810038074438
0.49944898636757934
0.5246192427759129
0.47412314189410126
0.6083410630464905
0.4565690541804092
0.5445334308592131
0.5223626325379105
0.5263800317666785
0.49122481318115013
0.6186165884322032
0.5481907004227813
0.5082254856552886
0.50642461828177
0.5659871068914197
0.5331497280461777
0.6100695015683646
0.5573010493098816
0.5366660998696868
0.514977115050453
0.5548107745233768
0.452930877552644
0.5541749491393952
0.4932190206114803
0.5562036071858731
0.5250554480768592
0.5328070314541893
0.4964967477447347
0.5949379862148272
0.47691567717693356
0.501779575636454
0.500697404790196
0.5302331132339451
0.45887912163937433
0.5587352653138444
0.5311286811714107
0.55917453053198
0.5208612819531839
0.601880319757627
0.5013439167453302
0.5574250861885643
0.508958129689181
0.5381793969120654
0.4997804201103609
0.4723275477093611
0.4867064787961442
0.5349504499460693
0.4849563269494997
0.5437325009759828
0.4824030365946788
0.609356339727344
0.48495153818742903
0.6121690757071645
0.4569829690937947
0.5284818077920304
0.596241419641381
0.5648213543078846
0.489039672822189
0.5739652517982681
0.4969232563365475
0.536412498917112
0.4670000695876427
0.5345947246820224
0.4722616755782459
0.588910087774221
0.4821626513436719
0.5635721292382996
0.46655069207069394
0.5266069929671806
0.4950150353085518
0.5386210067651869
0.4530372717331052
0.5533837014144403
0.4826725688435655
0.5663686381879225
0.5001387247507532
0.5625959545250738
0.4856544603348724
0.5858058034217457
0.4973732707722857
0.5831826099080648
0.47056507208420045
0.5680879239520857
0.5108558141060011
0.5099168336723163
0.47056507208420045
0.5461626386910696
0.48311262392497817
0.5187122108672308
0.5063209929880084
0.5325520810539868
0.4302247629032863
0.5479239893585681
0.4374398446731051
0.5774212814527027
0.5739974425291576
0.5012967787781042
0.503785326259196
0.6212140773996766
0.4775265830743713
0.5902583214915946
0.4652186906385906
0.526305522766624
0.5496542563032263
0.6522425455337353
0.47922045865864965
0.5684682818599189
0.5159749764984463
0.5461794050821789
0.503047129716085
0.5510588861226522
0.5126238329903301
0.6100725710235628
0.47084003674399827
0.5950479093169938
0.4979446491390795
0.5863700124665117
0.534789669120453
0.5361497970172255
0.5246516892760764
0.538512396786907
0.5338348559516044
0.5855794885739862
0.49122481318115024
0.5855794885739865
0.4412163027323543
0.5457123097752221
0.508842639059442
0.6304613379013322
0.4994301852930581
0.5592129230808198
0.5054914760124554
0.5786602602890039
0.47102599119652716
0.5496368632705408
0.48175847961809654
0.4315173011115721
0.5377639493019093
0.59588056554464
0.5117056098692012
0.60381628525859
0.5058678154561109
0.5781905834117773
0.5165071100535514
0.5169518403308528
0.4749035374206257
0.5832357605830432
0.49416767067505557
0.5944642300735554
0.4840312697372458
0.6091408036039716
0.5396642306514434
0.5224143865911495
0.4958450817837528
0.5938190954860441
0.49831515376226415
0.5402941535967964
0.520747525042107
0.5412516856049105
0.51385642602531
0.5902581507773994
0.5014510357964157
0.5516886954156981
0.5105834873498751
0.5662808570628683
0.4914744677630491
0.5797679569964183
0.48310218856300674
0.45144017644369344
0.47179585701085486
0.5424891614066585
0.5014510357964157
0.5620335526241553
0.4860317531260812
0.5813950090612676
0.5000917785947845
0.5735218282839951
0.5001933895365249
0.5253607981366188
0.4766799135340169
0.5614114927027578
0.5199481104704438
0.5629517026756083
0.541021947507436
0.6027283610073515
0.5204987413789479
0.5371721779405645
0.48555927479106525
0.5424111807694507
0.5051646553687801
0.5722021758960822
0.47485565709896976
0.5341140037992653
0.432847488535489
0.4800054485791165
0.49354678073890995
0.47984606858693907
0.4760553377340622
0.5597789776149427
0.4773449192258193
0.5580523030586444
0.5073410674241405
0.6064185152452237
0.5206141027480911
0.5468245952847266
0.5321880860969916
0.5981572245098066
0.4793300578598744
0.5675590977875573
0.5226961471753326
0.5956305608450196
0.4749279675967904
0.5563424155598109
0.4841993144748757
0.5735218282839951
0.4795969221031296
0.5590522625072731
0.5164990654667196
0.5473296215717802
0.4705418376889043
0.5293415513641064
0.49591200272872166
0.5574624735630165
0.49553986243589904
0.6232411287545767
0.48032437887675367
0.6232411287545767
0.51385642602531
0.6100095146888764
0.48153371126277594
0.5534695662974509
0.5094391899858612
0.5743901483096914
0.5365694506655949
0.5512941535830742
0.4954815912565533
0.5184247411705263
0.4673337575559154
0.5551065717518884
0.47130337317581555
0.5601475213450846
0.5231028061202483
0.5359727856993497
0.4803796064200406
0.5937932100940428
0.4797824007445883
0.537967872925528
0.5290767556787934
0.535459277699982
0.4454663047799147
0.5547618339096425
0.48965253270572046
0.5646520570239828
0.5025258823561614
0.5579593683111883
0.49920504622492917
0.5987501848079131
0.5111045835225039
0.530767352000288
0.5197025329693143
0.5797679569964183
0.4843174723048496
0.5635058733079947
0.5058678154561111
0.5300619930576334
0.46677071312544466
0.5341140037992653
0.5221760265015549
0.5937932100940428
0.48668133570883126
0.5646621918213537
0.485202689418825
0.5646520570239828
0.4894500593924604
0.5459606741820451
0.4858457512363931
0.5762399648367946
0.5161381136605285
0.5367308741763934
0.4899969924227589
0.5223872784609915
0.48162835831169976
0.5823457443742879
0.5199225032899832
0.5543277155217483
0.5099315925040491
0.565718509564493
0.47759938330676716
0.5447634017523733
0.5741343053417101
0.6017899353226066
0.5363620805942946
0.6017899353226066
0.5036332300036266
0.5577882428457046
0.5099414748038362
0.5774833664929642
0.45100270436914597
0.5309441786361384
0.44870953743124636
0.5441912958295747
0.5356067358177041
0.5391974777114896
0.474683361176742
0.5902583214915949
0.473891358658961
0.5924266263105988
0.5005482520496289
0.5439820007628777
0.4694629878447066
0.5548484291417413
0.6778536290194555
0.476304410018299
0.560503869939847
0.4840721902351279
0.5834013292739706
0.5057975032744426
0.5859677886117467
0.4676663530129868
0.5465413624289039
0.491010598583058
0.5457469520488396
0.5257167462572396
0.5243298771936298
0.46943295611131436
0.546090318620156
0.4535873329873162
0.5540960133387087
0.46093949032215337
0.5736228500314782
0.5118224294337812
0.5574250861885643
0.4827091760549936
0.42217684993098153
0.5234895957877281
0.5250636487128484
0.4742734173388569
0.5587606070140807
0.4747827344107857
0.5330072548561089
0.4669981716776053
0.5290963794578323
0.492953333990969
0.5486635327277782
0.4930734557044342
0.5453420506450293
0.47047770252813575
0.5402571196963075
0.49032279611464397
0.49461822495010416
0.5029390010070085
0.5409555613009378
0.49100248511742234
0.5412059116606376
0.5324135426101477
0.5722309347670804
0.4443955987557818
0.5410599859520457
0.5113933077211854
0.5348416314662188
0.4795969221031296
0.5633868238982827
0.44541119868984475
0.38259218844060433
0.4805180575995969
0.5441804813377455
0.5337012656510012
0.5604358594461059
0.5058099176569155
0.5383644291617062
0.4797720107759043
0.5250110673218111
0.47380651783853184
0.5579198167301374
0.50282627514458
0.5635946163191492
0.5129696881032679
0.6010048551847533
0.47976034405671014
0.5466375926278186
0.5058099176569155
0.5479199540439146
0.48104785910427933
0.5635946163191492
0.493546894518379
0.5402809283193721
0.5298201392214208
0.5131566884531182
0.5037209353802801
0.5549739720117817
0.5247373525179806
0.6240598426188357
0.4797259202388309
0.5491005639096871
0.5309512617332259
0.5538379780660161
0.5022420929201084
0.47473281294434905
0.41771044524225126
0.5348852472938457
0.4797720107759043
0.5671226235468068
0.4779301780018321
0.5195014074694981
0.4727727932710531
0.560336564288002
0.48551128501341173
0.5277065842679822
0.5384173299307606
0.5204821969799593
0.5022420929201084
0.5483690287137708
0.4773564754225424
0.5230399397752299
0.49249057916348676
0.5659871068914197
0.5037209353802801
0.5549108647851793
0.4962860796421265
0.6176149446215764
0.5707035023051799
0.531761068367524
0.5028020681047096
0.5873810352188302
0.48543950223408266
0.5430007026026982
0.5707035023051799
0.5823527126681978
0.5237100489010102
0.5651443381026242
0.5102848859078954
0.5397693435856574
0.4800735307020751
0.5521655350844454
0.47145102649304543
0.5232206790777938
0.5049873484956335
0.529344307439688
0.4994821036984733
0.5710191748812972
0.5215547778485798
0.5653565455589618
0.48301535525509703
0.5428901669737325
0.4945989922624641
0.5901084509166441
0.49088415294304116
0.6122922432556783
0.5391662487224809
0.5437860172184166
0.5123765586554565
0.5310314354733257
0.5302080101801605
0.5706781625342472
0.5628555085784814
0.6129264430344528
0.4963089122721294
0.5933512011995099
0.5080781696057379
0.5423400249735124
0.4709494370237233
0.5619694165420792
0.5262932658372654
0.5651261306277275
0.4909632166397952
0.5892464821340344
0.5333903567828027
0.506101465765483
0.5229016022694513
0.5739652517982681
0.4933598286257194
0.5549739720117819
0.4852100019070517
0.6301779181751948
0.4839260247324893
0.4400002179465922
0.5088383236367158
0.4652453467433026
0.4814282867096937
0.5563413325206539
0.5459890379246453
0.5612951383291769
0.5324135426101477
0.5329009515847469
0.4469032314092242
0.5405767946393232
0.46906271938885197
0.5542026109400207
0.4747293890093795
0.5398388731851103
0.5043348811488566
0.546880932083865
0.4754952761418338
0.4836709590821921
0.5080781696057379
0.5598192926203927
0.5634311059209358
0.5597725035488075
0.5349402693592442
0.627796990423457
0.5983843722309963
0.5849503399513862
0.5108302005894478
0.5811878440677749
0.4798303940710685
0.5834013292739706
0.4931378643573359
0.5866872496296831
0.48521620422535355
0.5558676282565542
0.5277035247288446
0.6708000577358213
0.5733991699253842
0.5803384631588966
0.46512322642841425
0.6331583265488232
0.4582778769229214
0.5579762273355235
0.4774833776748841
0.6195645643269867
0.4599149451727537
0.5253354610841339
0.5089750088706491
0.5648280151417544
0.5333361592059358
0.5674360049745837
0.5333361592059358
0.5454291503739408
0.527930095245889
0.5362088870304238
0.49954401945289567
0.5791236551214847
0.5077725477078037
0.53119107679293
0.547341011095549
0.5791236551214847
0.47786893135207714
0.5586541054612366
0.5167573681306055
0.46612340104185973
0.4089638010934287
0.4404816681740998
0.5076458766091063
0.4149267643652785
0.5391662487224811
0.5969438688702369
0.4911281665018839
0.5438467934752322
0.5177528038527026
0.6268054623004513
0.5471720496842027
0.5987448347047921
0.5391656422012314
0.5483577402685329
0.508640544127783
0.5655668471570021
0.4877400997052795
0.5666454433931072
0.5345819748358343
0.572359350458425
0.49297331640147474
0.5903713157449475
0.5345819748358343
0.5690100407412177
0.6142300096591675
0.6315817675301854
0.6142300096591675
0.6315817675301854
0.6083801383548098
0.5637922581983292
0.49399773313011436
0.5288856985893098
0.508505341701126
0.599307916967567
0.5170171509260848
0.5733534906168731
0.5054914760124554
0.5733534906168731
0.5221760265015549
0.6218908203923117
0.49869202210835145
0.5419374844680365
0.49722653348902207
0.5377252391515481
0.49943062871942606
0.5625517799588016
0.47875577972446987
0.6151122270638401
0.5441657065887193
0.5396945414329399
0.49733689971833067
0.5398795124482119
0.49439008913071664
0.5592157733278218
0.49548159125655317
0.5551772239644712
0.501530186610951
0.5969885838404807
0.5365694506655949
0.5550366886742784
0.4841993144748757
0.605232009540408
0.477769064139507
0.6618429684438476
0.5098681976020651
0.5513137583290799
0.47852246190450015
0.5601263138694093
0.5109495231260828
0.5191836150511271
0.5136841735271414
0.627796990423457
0.5279300952458887
0.5534400002309159
0.5410219475074358
0.5576708053526849
0.4813267987594129
0.6301779181751948
0.4527634680073431
0.574393391093498
0.5325731277942611
0.5579469858440307
0.4805497443293231
0.5321495884484477
0.5141873630609108
0.5541939878870421
0.47735336894585195
0.5796674799810335
0.49971921813336456
0.5736228500314782
0.5622838024629031
0.5894589658579432
0.503177483371704
0.5543277155217483
0.5175980883888291
0.6043971742165697
0.5200642310141323
0.5584713625423743
0.5123765586554563
0.5690100407412177
0.47811779367978907
0.5477898487240374
0.4873174280181219
0.5248644489050907
0.4931648406665596
0.5701352088961242
0.5099083730661327
0.5604737272898512
0.49552528339518537
0.5860941031015723
0.5598473980931189
0.5748374461876531
0.5741343053417101
0.5638068125296809
0.4843411556063772
0.6296413998304242
0.4626269904756323
0.6618429684438476
0.5983843722309963
0.6052004336958043
0.6219193776275005
0.5546631026573849
0.4662883008584426
0.5277095029115013
0.4729894448639996
0.5280411873734778
0.5140787324698857
0.5028671922875434
0.4838052288052121
0.5614469942312377
0.5634311059209358
0.5885412676342361
0.6281481303470129
0.620012225942828
0.451699688613359
0.49557755027226397
0.5647387513721802
0.6013147727204862
0.5047671404985243
0.5272217731977105
0.5357435253754135
0.6005308069744284
0.6284154945467069
0.6558076656000353
0.6671503968647079
0.6377298700160796
0.6587776445892772
0.6738941492824291
0.6738941492824291
0.7199105916786048
0.6385682221454574
0.690575469138055
0.6269114175654185
0.6756484283570401
0.6433618515531558
0.7016945776447507
0.7050525681629076
0.6385919835486966
0.7014962428124649
0.6402866847486284
0.6694320969992336
0.627269985065581
0.7329275245627309
0.6134894424755781
0.7279896465107929
0.6028445481917653
0.7155515407137123
0.6280152650512898
0.7366182735052564
0.6391436870697647
0.6666335001338966
0.6179277524038
0.6615807120216444
0.6434760094365539
0.6860531484366776
0.6587315025954819
0.6521879335661098
0.6428355032131379
0.6376526123495931
0.6873726720522713
0.625317488931386
0.6416361806153765
0.6387697652623365
0.6467068087457928
0.6387697652623368
0.6127190432210068
0.666436564792666
0.6123498325941734
0.6359469556814676
0.6313001862171321
0.7256407378189542
0.6035687502201541
0.7002444707213265
0.6035687502201541
0.704672685840372
0.5875447912554079
0.6861517321621475
0.6143448338481559
0.6875740904853689
0.6243544080915611
0.6809925083057273
0.695617139100813
0.6642114532733392
0.7199105916786048
0.6372085275423305
0.6896785262068907
0.629878510118671
0.7050147166435174
0.6433618515531558
0.696404826816738
0.6180825379506607
0.6842063150297297
0.7014962428124649
0.6259088258656715
0.7077950735087055
0.6142977260787954
0.6900298399497398
0.6402866847486284
0.6932403600459656
0.601888805961748
0.7481589469837377
0.6280152650512898
0.7057068429299516
0.6242821849195301
0.7279896465107929
0.6390874830230966
0.6680045398893433
0.6434760094365539
0.6680045398893435
0.6337026238117616
0.6550316985278479
0.6634868167917636
0.6860531484366776
0.6587315025954819
0.6757550764125821
0.6612467811957727
0.6658532624694826
0.6363523789349137
0.6658532624694826
0.6283169125305281
0.6518839294414613
0.606765564001178
0.6974311569802407
0.63126786866077
0.6658321598041268
0.6127190432210068
0.6944614392283808
0.5831253964200438
0.7123741401740977
0.5875447912554079
0.7256407378189542
0.5551014853444214
0.7080162339817764
0.6051877421911431
0.6696377121307149
0.6114814902387
0.6875740904853691
0.6024548042695463
0.7080162339817764
0.701694973249414
0.6385682221454574
0.7101693264323792
0.6642114532733392
0.6937620767771357
0.6511420435576065
0.7050147166435172
0.6299440744276976
0.6920304274613167
0.6299440744276976
0.7016945776447507
0.6857012014333941
0.6336041437459643
0.6912035431717196
0.6385919835486964
0.7077950735087055
0.6099661746413936
0.7027055018661807
0.6166124542972093
0.720009784551171
0.6242821849195301
0.748158946983738
0.636724840783566
0.6670288025307658
0.6390874830230966
0.6670288025307658
0.6076404709706587
0.6408446561545218
0.6576618987228224
0.6508239527367485
0.6634868167917636
0.6546457318248573
0.6873726720522713
0.6487188954625951
0.6363523789349135
0.6487188954625951
0.6467068087457928
0.6586084395232779
0.6239579209048918
0.6626599108768843
0.6316461853669766
0.6554380840376339
0.6313001862171319
0.6974311569802407
0.6316461853669766
0.7152462758924174
0.6249349553608046
0.6976645167969759
0.6249349553608043
0.7152462758924174
0.5906955201333022
0.6690702830979742
0.6243544080915611
0.6698125743600136
0.5970412597400039
0.6542811946034834
0.7101693264323792
0.6060244375534423
0.6938620639509876
0.6172618457333072
0.6738306000847456
0.6372085275423305
0.7094239941974902
0.63421256057943
0.7094239941974902
0.6098788564299955
0.6656745768375494
0.6832091582477822
0.6187365584045259
0.6209255903689654
0.6438125210732011


==> data/google_pktentropy_corr.csv <==
value
5.14130691543075
4.284014054990359
5.1469817344437665
5.755042027775006
5.586806526470765
5.995616223857274
5.875518839126056
6.3459921472866085
5.9585971512294424
4.730900955444811
6.15870063892467
5.822301881453495
5.674256963048101
5.4085600597001
5.06417094547965
4.6751647546217505
4.406562143376752
4.354825245677576
4.812248573530928
4.3207472451708275
4.352653245353318
4.53168763674597
4.482004563551976
4.1927201274816115
4.604840918111603
4.09122170840062
4.453133079509104
4.125119067331526
4.829201927979031
4.427347094615173
4.286068222707873
4.176298598228109
4.835336813293284
4.996177327884728
4.887148795455303
4.825312331809372
4.304292846175475
4.071874889676924
4.156660179511551
4.495661860792509
4.520383162835281
4.309660221428973
4.745629493389813
4.367103948236428
4.497640730312098
4.0980808470649475
4.051521656309906
5.03853978816985
4.1510117491349945
4.03799605960358
4.137390744109491
4.093856127689351
6.322194518334539
5.914121743081521
6.479874996846694
5.912400778469159
6.386846952599308
5.40649008363718
6.401425414850398
5.610513267091456
4.062561156848147
5.2200250874353
5.199547071284646
5.134391135637134
6.116638578117258
5.692901934729384
5.958927375843758
5.388208522398882
6.126977980331002
5.542955831186844
6.3571857248514085
5.855665934883026
6.181009336189892
6.0203837910552975
6.415101782833926
5.943582866056102
6.355363619281671
6.022586762633321
6.107215810856969
5.411051597041437
5.093937422189059
5.179040910371392
5.975871673160618
5.999994393745173
5.973982110470257
5.485285673657471
6.442008852883829
5.380972565358683
6.103866163000383
5.553171646404526
6.434413443529911
5.85615966296972
6.370895111472472
6.048918034456856
6.127169579609209
5.727518276177839
6.387530954878562
5.8785527460189435
6.355922056665765
6.0195272497268935
5.466353321088442
5.752225242601812
5.992994941464617
6.482530706145275
6.0964562181951445
6.396621532836892
5.563141590717366
6.432338911729592
5.984626024718707
6.075776832950688
5.957669104540813
5.843431882391001
5.948291815462624
6.463314222892922
5.471412576112846
6.069414151598174
5.6764060782669805
6.177341762264292
6.033093922127666
6.34558168302455
6.00542350702687
6.469158592488273
5.995415467167877
6.380258258822592
6.022512966192262
6.1769538222380955
5.495062221787577
6.033385924358375
5.951348801141763
5.72539501698092
5.884553834294094
6.390757059516235
4.994906028815874
5.491353750729498
6.2751840657650595
5.949738122702637
6.3998987113531545
5.976763236287598
6.310474540412592
6.021082216912061
6.39182287194836
5.933304236471421
6.36734075034814
5.936029198797863
6.324204642046719
5.339902132505929
6.061446915196535
5.991474089748681
6.4403478983493425
5.92195027104
6.448356214951319
6.032157934155244
6.442328468343517
5.570424701017038
6.4032980706086535
5.8635280690498215
6.057311325066843
5.525376533901713
6.312954831912778
5.854331649673019
5.360436484603596
5.949976025022721
5.91967656998138
6.294899908880817
5.942721804807059
5.821224917991567
5.867092295179693
6.1214090717947975
5.671196743584764
6.27409665521427
6.014845686402262
6.04038555789569
5.928165197706778
6.104062400068315
5.939453875644626
6.054922902056937
5.615733600939512
6.383823350281482
5.823608223878715
6.259633954146756
5.8790235331246405
4.866884777086841
5.730431202042598
5.478222048033953
6.399451428035825
5.924875273155702
6.4110542035912825
5.933789780035817
6.369145732344126
5.879762637891205
6.046190488963175
5.019817063964367
5.708877599931259
5.953962237685649
5.753163351315218
5.8496909852130505
6.39638748336967
5.1665548329614
5.41684880243513
5.663802342018474
5.569964756336767
4.783028590977604
5.7560577817572725
5.595482774298459
6.222004592788955
5.990742882164961
6.133182141743024
5.421614581925954
5.171159789659328
5.229464755797671
5.769357572869718
5.90199733729539
6.120186192566792
5.982230075698962
5.761070377562045
5.595229393811055
5.839067752045695
5.9211448032548235
6.365608860331652
5.005363942384026
5.3841581283883935
6.011266813421994
5.0084417291187835
5.869233887376239
5.937537113425802
6.123497177833658
6.028033327971835
6.412461596527943
6.0041116734218996
6.047631208272912
5.984209859128109
6.347113630761113
5.965678155194729
6.293631225236711
5.924256599965725
6.393902736879486
6.017017978018832
6.42041062957439
5.975840743748463
6.406150819848125
5.970792645036257
6.338279626385872
6.005733298378317
6.381017159777393
5.966215409898907
6.274919891997129
5.967369256853048
6.0655383389646875
5.6346866368186905
6.223597427893757
6.050232494915187
6.4291161917195065
5.497492846556373
6.190013058795
5.947869851453836
4.949376133020583
6.0686302540007375
5.936972498260661
6.333811889703701
5.996452212201464
6.368338451071028
5.972930314107678
6.422929913594999
5.962757736388937
6.30611909188741
6.021660434048655
6.316103837550717
6.021656491464959
6.3111651806198035
5.757216763226052
6.384523554932842
5.972401824967566
4.917815685609341
5.739915398733865
5.636522524837277
5.693483317154872
5.662726785705935
6.370570281805977
6.104103995907624
6.478677925513214
5.501945839783095
6.178774556183931
5.936245314878035
6.3863064829231755
5.626298057818424
6.1258263839343705
6.1036896776445575
6.13764476128561
5.601376434943014
6.347952831082355
5.979028415977261
6.080646654592573
5.554124378495206
6.118399266357004
6.015862782306118
6.356448857673155
5.953854294579739
6.388615788777672
5.4398898427147895
6.199565883961095
4.207548359521729
5.197051346113752
4.9335116301626245
5.202875051826158
5.768734973849473
5.977272442225947
6.373418023370692
6.043689409837381
6.335782932940411
6.039834633911329
6.402040813609353
6.003962558960637
6.480958735323177
5.760698565372329
6.447621075495555
5.977034624506035
6.1367054581241645
5.678185610879225
6.411460994648653
4.265138139510477
5.327924850472016
5.730274448591494
6.247934516198568
6.07889365727863
6.392515206243071
6.030887739450497
6.514956020092296
5.931042334481998
6.414251710626068
6.060599175588614
6.482536641463427
6.078904394684477
6.440805386255325
6.002369285462716
6.4007691487107765
5.931306299720064
6.198061083743773
5.910612746037894
6.389783958877492
6.021420404052971
6.37321381722532
5.899211201086157
6.244286739425344
5.984891897376067
6.428825966923605
5.98955974565517
6.193675887492071
5.729925487714016
6.428650281794315
5.965770666112356
6.3669073621018315
6.0390424690579
6.408910293220378
5.920936612279122
5.94586594881483
5.954156652126078
6.406920449153437
5.702545961002142
5.936006270804876
5.881135908844921
5.802261609914819
5.998559235718884
5.3211167926586205
6.012895064318468
6.451500776598981
5.441043907802443
6.4438412752659415
5.905670519780778
6.17466753768348
5.994525728371907
6.0773897923684235
5.990556231411788
6.3811977612209105
5.541189301482789
6.082078918761953
5.35134727372522
5.064259612464216
6.441262187014501
5.633045182484353
5.886900324275604
5.986922629896005
6.3422167027971845
5.931796255242384
6.32864173709775
5.929423106829146
6.207246224326416
5.979971589143577
5.490618376322483
5.4488148503163805
6.288100383149524
5.3704979041694925
6.359415322824636
6.001424013145816
6.231325921922949
6.051187984965125
6.354580943644498
5.408270405593353
6.281172196903774
5.892338693355808
6.294642367109816
5.062382846914327
6.051764548040821
5.84324057512479
6.167015518762768
5.6725341945993355
5.470513248979101
6.006067492832458
5.353574471173514
5.717227734568933
5.801560877748862
6.17560420579759
5.940192809616797
6.2316830128253935
5.464614229914828
6.0409989090182465
5.934972461222883
5.910259007629149
5.990652380136422
6.042879137863994
5.606415956448659
6.1518034330261235
5.093654090244084
5.415086414432037
5.744518165896518
5.812792844749245
6.20478373880387
5.9531564358939155
6.230704518891551
5.505432710656708
5.657260960339821
5.257702450549216
5.960911592721687
5.423743204390113
5.84932649747178
6.3593734724021544
5.965018021673934
6.321095257992494
5.894827864571861
6.29910118517749
5.996036873754441
5.424929154461373
5.714836833744684
5.977255228971948
6.1466845574912465
5.84406390944913
6.357048368772465
5.939190667476176
5.482015000815674
5.955188922978765
6.207044537821683
5.955596675277635
6.2904141622370835
5.798104777298545
6.34573464712218
5.883171224460855
6.1586380507832
5.633507902462676
6.365961346114472
5.437777796277774
6.070514885864633
5.994397471805928
6.476082396222751
5.1798183151479735
6.1210394732194855
5.991475379578519
6.46146286025645
5.3998307222030215
4.972780988822449
6.290006081404189
5.643868236171568
6.231597441462599
6.052772319813753
5.155925253933726
5.915804579745621
6.391257761062203
5.944343429763478
5.871578581859176
5.889376878947088
6.4029598733231925
5.5165008842519345
5.678169695521377
5.856759122008257
6.228669356067708
5.983844546972544
6.3627177092702745
5.925247176204553
6.4448853849161
5.585134978810058
6.127129729673276
5.973441970103451
6.356859892986406
5.965295022337103
5.838238652904984
5.030061994503064
5.384751369812593
5.045582937200061
5.358082477223072
5.9605298832676485
6.361708878285165
5.4826132185645475
6.159051796333721
6.028290834763599
6.459947452507169
5.933649470246138
6.444601263034116
5.628484242862027
5.905947834011478
5.571942806197508
6.3821786989422575
6.004044282191618
6.022055612918954
5.941343967086789
6.107637949242467
5.9457311291651695
6.118406766169394
5.938328331202451
6.136923756716665
5.976329017091457
6.0259610928858685
5.615830601555257
5.412912985405814
5.663503633021592
6.075016672513724
6.370847660912204
5.621782407820992
5.762795921680331
5.629328116086235
6.156471206999845
5.986229840200576
6.381872531738355
5.9570390535878595
6.3512707695128165
5.969311823156706
6.388883406349256
5.871928795901791
6.401765801691913
6.017705936244504
6.371412540755722
5.990561456152962
6.324397385450165
5.89627168506169
6.022727288651844
6.0109557663160675
6.420093186777165
5.654845668627086
6.420455016386853
5.973862727059558
5.8613941471610564
5.993799163898501
6.3516439527239585
5.991937001870477
6.1253927822696985
5.656313709382598
6.408426071544116
5.95177925908174
5.857331099413758
5.6422512420674344
6.162754703748443
5.948067732597664
6.4520558128541925
5.524627339362064
6.0341741446769666
5.952029586290169
4.983087241798665
6.1050085931854206
5.990664688126308
6.367209792971251
6.010744120261337
6.156246908158439
5.69963956628397
6.407968186138959
5.413270939276816
5.862013958666429
6.050299632629429
6.0848594848296695
5.9518348881094765
6.401268489679108
5.940132146346534
6.289366583743413
6.298030303370694
5.606595592218072
5.95736009059212
6.369399127318618
5.997196012050855
6.031069072106762
5.927667716778991
6.079286900894809
5.525319322363692
5.342562813155252
4.267486220875168
5.356339878290096
5.282851443568601
4.8848692963612494
5.288528298511021
5.833975553347697
5.390726649266258
5.600213857437064
6.174525796659881
5.612003969101017
6.159680087404645
5.913947987333265
6.2874273681721755
6.01105653955655
6.444284987435645
5.6463508241658955
6.365193433174306
5.860008248684038
5.87974314879528
5.114749799134098
5.43788424150957
5.923336211575624
6.02647918793025
6.143512599902151
5.99140989460124
6.105772151487369
5.473146008102861
6.258387227427326
5.799719445019356
6.098020599700766
5.66285839174887
6.369157481142485
5.86912626487457
6.165376126428472
5.835010528356748
4.254718052316993
6.025110499517864
6.312863650839786
6.0521639749484395
5.655883609116577
5.031337188529874
4.26501197280104
5.5633083760255815
6.082596766024996
6.007105782133845
6.187788471743735
6.063837573665861
6.117688639058726
6.088027946497978
6.337352659791973
5.953293841346218
6.401698261098388
5.990114420766417
5.730981965377558
5.41977443022087
5.292361401543502
5.232399052925
6.349142675581458
5.997790276105
6.437492821429154
5.535447039534
6.1404673838189945
5.988711642074917
6.198840140382736
6.067939865972863
6.161202399711918
5.99143282059661
5.034279506047383
5.914335950308895
5.917734268854074
6.476900601846456
4.995189367672413
5.8229680736774645
5.9775054624958255
5.650189719498453
5.175799581653453
5.860965602567652
6.007319674188559
5.122846147266471
6.179166541189538
5.02769376398513
5.479339814700454
6.2245267441200385
5.997869456729972
5.835723332629201
5.9173822153474225
4.958926998712985
6.176559060770615
5.945186798557574
6.358737058688729
5.38207953315766
6.157267131084366
5.964658964034711
6.126205798661739
5.564284124968204
6.346689815351206
6.014104062451759
6.135810984439319
5.968164446765504
6.209637737532084
5.895772734115638
6.350598705690934
5.970387024727105
6.1294482658718605
6.0261054844995146
6.108154804279283
5.607484655733672
6.391676031976331
5.9033467422777814
6.335617617737622
5.981355366035318
6.432964245725404
5.909468406290592
6.384194965328421
5.978808275695998
6.407372266329645
6.056259383127898
6.4368607394053265
6.006899934205226
6.406934117822183
5.955587417588864
6.445186000000457
5.99753022755014
6.348684267979004
6.045035840087005
6.443157019802515
6.0041879089667765
6.432950558405808
6.006888919552821
6.4152733157993
5.996614182133324
6.432532171481361
5.991856808725603
6.348728374414734
5.882818491071051
6.410803927716296
5.99339941249979
6.357119709814067
6.022435867445622
6.426011476045936
5.94860476219958
6.3548462240590355
6.0061583102547225
6.358332834823226
6.000146852504508
6.367644572915352
5.977287916042946
6.379189727168585
6.062841254461446
6.4158460181530765
5.999516975749559
4.86811628078153
5.806144117213737
6.064203922570636
5.883808467624908
5.413495475830649
4.181357786659959
5.142839594068086
5.769470072384967
5.24462481038695
6.026899341835979
5.929408655033769
6.366481959240347
6.005546431886894
6.400509379713315
5.984958406932089
4.7820687286439165
5.86480383848479
5.874259730892409
5.918123265620907
6.061127705645519
4.883170380586243
4.26168635913281
5.145521342080698
5.818280855915905
5.268464662876738
5.089345379649436
6.294599295057471
5.361994227607211
6.405405450159846
5.615569001714629
5.710697687583898
5.896167422818588
6.267712391472371
5.903650390493083
6.3444471095665556
5.954972873499689
6.269435697919582
5.940963324374368
5.013508945336611
5.9918734834557466
5.929643726650638
6.003080710627186
5.943100052415423
6.322436680120167
6.003057317550766
6.330504866856396
6.371352028262746
5.686344803829475
5.128511860589404
5.859325522893719
5.79206609422583
6.367428130839132
5.942189919224573
6.416643597904917
5.934135896256555
6.402612052145635
4.951516282638165
6.199636101738864
5.92655368199799
6.297282251048548
5.913518244840372
6.3116156808538095
5.992974677869944
6.150113594577593
5.962769515520235
6.321480182094787
5.925998909522612
6.332219541070446
6.020058474401284
5.8403752339090325
5.991763495190724
6.298438028359778
5.93476380987858
6.076370658886679
5.599956902576611
6.3062551887124485
5.592196874477049
5.925334111057447
5.589541989336782
6.247654247735452
5.587415817637995
4.97434705834427
6.116675277684066
6.03621933582632
6.416670634556525
5.950535376292964
6.297702484411637
5.984920721503028
6.39799988721771
5.946264680707321
6.402202481769804
6.0103463792928284
6.346276162045931
5.912048771644065
6.191136086252558
6.038732800021179
6.3114949203952175
5.968459650629005
6.282845251925212
6.0386740424336205
6.326501085359096
5.851307320364476
6.323943368751632
5.897137950289954
6.368491654788125
5.8435068732439355
6.316167237938767
5.898908548001746
6.314102310359019
5.979344558797064
6.359097756643911
5.977989552998855
6.282982991202759
5.9541077372282825
6.38732808016638
5.899509052853218
6.329418781102991
5.90241945129838
6.314356868804455
5.501238138971563
6.420113638626079
5.198526518987659
6.375185995826598
5.42626071149933
6.348969510128951
5.98375050195311
6.402062091529111
5.925347469621979
6.40570892298305
5.861746023258598
6.307473113984572
5.912520993695403
6.377749889350336
5.897295321463515
6.051681923184226
5.516731615402902
6.355252987750875
5.9000779537738515
6.236924197232004
6.031082506125616
6.381619020276817
6.020164904354068
6.417871364600751
6.063571715544317
5.74149176765459
5.999687987392395
6.352756352778898
6.059291852633803
6.431743911694283
5.974967392561299
6.3784247611724885
6.003170813062923
6.246302573302978
5.931344798251076
6.369595838806581
5.946912259638392
6.37127072284512
6.0222574282875545
6.437229103229419
6.083024808381078
6.420635591169362
5.880181431498191
6.430587017187781
5.95053355165409
6.42177568001462
6.010005165926603
6.352066675964703
5.929184108408406
6.3184652947360025
5.945686064009435
6.45571007541077
5.894524559506058
6.400124728500616
5.908089743534306
6.333597716484025
5.962009893405486
5.880584434496239
5.752574474406902
6.393189804360656
5.954846590557728
6.437513850303109
5.982724903607838
6.381002170041584
5.419014769125558
6.371914150640005
5.967183739120197
6.3182111415407896
5.984287024475849
6.37681222927917
5.972973120278672
6.252083933341011
5.940668575445753
6.36863348312558
6.018490488513989
6.429640298346188
5.466579126944527
6.366575986515671
5.97431730792531
6.431959083384647
5.969487483938708
6.289295241388102
5.962743494454802
6.342620723049454
5.864501838370334
6.292163462945052
5.902351519876609
6.362602871785928
5.892959591789044
6.409859178489277
6.000962124680838
6.262513736512255
5.8725364915673675
6.34557736372181
6.001333072026331
6.39110366433033
6.004804807936395
6.379721000434485
5.97188027469723
6.388444561163023
6.000418407774662
6.376105151686271
5.956099042389016
6.414634450536964
5.953786123736298
6.3907448189068115
5.968218675694231
6.386775356580867
5.919503638515923
6.3636214367083515
5.96806913577118
6.456932267788793
5.963515410729857
6.358744219271957
6.005503382008388
6.369661547259539
5.986099458507388
6.345417548461459
5.9536204356261075
6.462054306792705
5.8628087080536835
6.410249082636742
6.014570558296564
6.374530805820202
5.911319615407339
6.376150182635063
5.909721582164342
6.423210458589038
5.955051691985491
6.367677378871758
6.007199162266555
6.373079413376085
5.940004542304776
6.431184260555074
5.964113637023156
6.344515023578803
5.934976729875908
6.431631215040886
5.480143635995882
6.415340844809458
5.445153908125788
5.826547134996218
5.129522263890431
5.513376467880359
6.342106610133112
5.904501991299819
6.519197952128404
5.979081125243525
6.033164255275017
5.377095645565443
6.1038101129703835
5.995897521340216
6.399964719067772
5.961716153207982
6.380097760241839
6.0039105145778295
6.39773132117892
6.059169714971963
5.710797680618195
5.731415316773158
6.441972738900394
5.4459366169172325
6.407622936734036
6.0274479721654375
6.296207842695971
5.460581821755588
6.26744367708324
5.208245508177629
6.348785272963333
6.027890516269841
6.348405497743666
5.9845049147763785
6.070925436038527
5.961800421820048
6.016523203990485
6.007202597774333
6.212663322135487
5.99834895024728
6.437995717380177
5.36167129941072
5.845337305971435
5.503498049871871
6.383230837139537
5.945145462804405
6.345314925050485
5.929549666614908
6.38973040683437
5.994168372113671
6.376617820282745
5.527915438554741
6.367315530379827
5.400064158966698
6.449963615061747
5.495588991600624
6.2224327390421
5.933279354928153
6.135771138355145
6.016109152885955
6.016027753027358
5.964168158688466
6.017395133721801
5.357233936034783
6.132065956151235
5.936397092661917
6.278620401577723
5.9828762177512536
6.403456013295822
5.9861265397327985
6.468289891421734
5.98825049012859
6.007492478360437
5.99442188136005
6.102991482732338
5.510413972643559
6.250578342967272
5.926674249578849
6.14975950349253
5.983880474363832
6.045606899396727
6.024525128695165
6.143368319965236
5.438704287368627
6.087377249859697
5.967918142786763
6.1409331047037865
5.8915345431303185
6.353666441889412
5.947713731524963
6.383797254431148
5.412091226516214
6.432662020570054
5.437619408391574
6.383729177241168
5.433288829939712
6.117127677200545
5.9252523152689065
6.383018183243574
5.887386066820645
6.406113972919386
5.880984267156371
6.109857564326557
5.607647236696863
6.389632422025775
5.852688466185795
6.372550618162081
5.922559208838651
6.4524505943109665
5.454778533475559
6.165330290882173
6.044656383794022
6.344499966082586
5.9668850181347866
6.396620862819125
6.035032436404738
6.383821070678545
6.02710626790262
6.24014197176285
5.993912040501434
6.464620318230539
5.9505986747498465
6.3658624092544915
6.041947569654716
6.049462927237639
5.983891113972961
6.123603825555338
5.997802585034781
6.158394552130641
6.002911505395087
6.241909097591533
5.994751559553474
6.391530230662765
5.988376037613903
6.395221761593735
5.957918548489264
6.422271776026408
5.953013475976689
6.418976494981776
5.946405733205256
6.443095917921573
5.95902902452583
6.362068090871023
5.91383553372232
6.386705597541363
6.007999568413223
6.4540281092614835
5.946785256099334
6.355607949117687
5.967236022924675
6.387506350182345
5.8837362127915815
6.354030238853145
6.0675999831338165
6.449043108424011
6.0303135465117315
6.426376467586358
6.018130974776615
6.402224403671375
5.96347094549494
6.450712319999174
5.966949410792347
6.359344060706577
6.000888394840877
6.427317921127566
5.913382771884877
6.390558820564109
5.948161777617095
6.410423693255893
5.98067324617323
6.330255715017858
6.005361339615835
6.334270431586586
5.988421782109893
6.352193338864313
5.9585292929148475
6.428797922851442
5.948600804599586
6.443727625940351
5.978861199778587
6.393713967358785
5.992035172775614
6.436524714567746
5.99767976747319
6.390407771185663
5.9023515198766106
6.434641492411907
5.928072431948423
6.403031037840875
5.990184995220872
6.383884852954172
5.9868987181181845
6.4135395971850695
6.00859914997117
6.431815703026748
5.970718061397006
6.386473606129261
5.7570337682943755
6.4010350172497565
5.153752111882824
6.411552556992864
6.00406727478482
6.06976621864209
5.628908810189977
6.345276782092047
5.420946691893006
6.057495318296911
5.984432621815203
6.375097694693769
5.472158570761561
6.439305280803457
5.174674480951228
5.822743445649609
6.088168417887634
6.143758230840519
5.692352600181401
6.131227906100511
6.000720311984244
6.162059874172401
6.111174223364587
6.468873001352167
5.503591178194903
6.187334651383787
5.597900216568987
6.355625651106954
5.618663518714188
5.968969015761886
5.897043823656393
5.38281975107454
5.496817565444131
6.3130316501799
5.965559080337793
6.261450824165962
5.967644401141332
6.163673234782193
5.1801692334189795
6.424091958556948
5.982497383263889
6.08305656503435
5.507890717517406
5.911898919986301
5.896564007344889
5.646500261924275
5.9742604383626245
6.382157567247413
5.030656861234343
6.16338724312828
5.574706028981528
6.357950400480927
5.8206550788984295
6.247565260777599
5.60415901992307
6.333045478540955
5.502706980998917
6.353585432263083
5.902912019724807
5.281674093849624
5.0433112293958935
5.369600075163457
5.963233143954353
6.291887770289018
5.163455620323972
6.104630648190828
6.0530938056387145
6.062241304095809
5.988995176963008
6.363197408162951
5.6784776559928165
6.176322717906598
5.149464685759996
5.953461980380483
5.884626630164279
6.385789912148294
5.989990241587577
6.366295500899064
6.029304830734557
5.409594340280413
5.703469413639282
5.815230517194611
6.038078554409447
6.400748444662952
5.9882080344780695
6.382515076645636
6.003456288963091
6.3208482922995195
5.995166674740951
6.351065020866356
5.949618028644927
6.329195652419276
5.940789215454463
6.39895566047696
5.993236620985426
6.436971955739921
6.041902725482104
6.450946402302855
5.931984475023978
6.062908382578559
5.871920908759923
6.149905212380169
5.458902489593144
6.2095072113056515
5.720738659425726
6.095859616373137
5.715254811794605
6.213458786575312
5.9717530890901545
6.3347727985005395
5.7694283877862125
6.305881000612475
6.009241005592108
6.343372979104991
5.854570243258725
6.35161210373359
5.993952533280059
6.278269218897451
5.860514847605262
5.8451465596795655
5.6076782727035335
6.203654784726213
5.962117738714679
6.457798693672158
5.9251154744409895
6.3558078680885
5.453918190102801
6.173171778452958
5.943012943369366
6.367899932664921
5.431871204504582
5.861924658943988
5.862021472806125
6.316789032951479
5.3640739475443455
6.2840851222426615
5.8756362070689265
6.247304661996106
5.920263364203835
6.2906581216541095
5.783806356946134
5.999122570572607
5.682333753787419
6.13799581225577
5.620059991621565
5.685796738948304
5.957696650170227
6.343956192275283
5.92596826075678
6.341908139013627
5.070374771896036
6.298291242376724
5.897645081518056
6.0175672984478235
5.577316981695353
6.306712876398432
5.958399270085614
6.295548007585334
5.49485891904771
6.070090853863809
5.887306569758114
5.998523064608052
5.7973467727712364
6.286027189629531
5.087382679653633
6.035367621936346
5.917894815911293
6.286712010986617
5.405774620733378
6.38448092561724
5.529003650527824
6.507927074207072
5.898574013601092
6.096941157929601
5.122032144725612
6.387622333902759
5.350486597898899
6.205375051536304
5.144664894344702
6.197512169535941
6.089584553779387
6.378759881093218
6.015185994703095
6.040030516763275
5.461373109594791
6.454911031841435
5.625970880892277
6.385529459830428
5.93833809324949
6.031415540371267
5.908559609920987
6.382604803655704
5.922347460803965
6.009789042510814
5.582865210037313
5.743260991997676
5.425088118370459
5.608083002691542
6.009821758620134
5.800191402396053
5.704308665799
6.06204426471892
5.957551216182328
5.193890168493224
5.4384097029667275
6.42889559005959
5.0054582119793
6.206231133961844
5.921065877470581
6.27025063361454
5.964464149750158
6.2385339380047915
5.421262258605902
5.979794205804796
5.872998698868629
6.123257995514063
5.880154765253129
5.976261933221233
5.608264363326031
6.148319651355307
5.562423673427904
6.048858436180753
5.814746077181992
5.701100789955955
5.882364129979825
6.025287010945582
5.938485010766712
5.865835089144812
5.958250025700633
5.642587448777489
5.834858434662542
6.003611689724067
5.548966052559405
6.394636496714667
5.933632822602478
6.331403808656627
5.442021546643146
6.029315397198229
5.5729779856059025
6.13403926398909
5.872779265732363
5.783937352261144
5.465490829893425
6.0755021935881555
5.479507816865839
6.1960186366418775
5.926312655056625
6.222325047325101
5.875593980505491
6.225181112202977
5.831410506613743
5.3338480337473255
4.940579018738952
5.292637557801535
4.829658090906901
6.062998067678561
5.015005672343635
6.198291832047907
5.488363107216369
6.2276672703144005
5.8957478525723745
6.167317835448124
6.037926636244255
5.379696074493875
5.987207097325065
6.119791675741174
6.023988156192629
6.3937468636676895
5.9521759932553415
5.9730847001554075
5.967403812800364
6.320789897363586
4.9240835297327425
5.797524389095515
5.108740156085178
6.1009398378693955
5.902155648399451
6.347019855854269
5.958733836844918
5.963242873949705
5.891472788941245
6.304370511682251
5.894068163621419
6.384146795125488
5.852963793251135
6.361722197888858
5.9205581019049465
6.049318743667123
5.950187290429956
6.316446087618807
5.429770401878816
5.964515869478401
4.968103812478894
6.1194087886657185
5.336532310197057
6.3197125977231075
5.114303761419616
5.940803896484876
5.937968036726747
6.394388983487176
5.493612898028115
6.354073175081534
5.326620123066624
6.32526290973464
5.9062718272494985
6.354196848425508
5.864755197867473
6.1322747615891995
5.50393917421322
5.786684561144704
5.0417238282222945
6.012186138525419
5.924398002935877
6.158951295530227
5.951299029548274
6.139625807431276
5.4873388308722735
6.1858895331363755
5.067278996280733
6.335109773565553
5.365290904793979
6.228947069533168
5.959273488852664
5.69786380299852
5.4131158954474685
6.343442851438132
5.884622424023566
6.422126139230105
5.473984361024328
5.932394638208126
5.858175115767316
6.021547944993318
5.686832490998891
6.427783797598167
5.85975148052497
6.40742249546752
6.023086242807187
5.9925500979337984
5.887032228087078
6.368877278081723
5.849027648245473
6.309578216829054
5.966314767782984
6.309210507679187
5.890595866150974
6.088486883380509
5.914207436771169
6.285787728174746
5.9193836587359865
6.3044789512958594
5.09541383920194
6.374599231493187
5.907662368270499
6.079094498878718
5.937015072258871
6.341362790104033
5.41799335626904
6.351142285897986
5.976352368548611
6.0675435171550784
5.953816187786121
5.981129835806128
5.966016408936737
6.330022564818664
5.982240624192244
6.40959535482744
6.011485612858518
6.2934815884717645
5.913769583092797
6.366635723812259
5.484843515984089
5.817730575335517
5.913131262240687
6.112808931830431
6.0022575202584845
5.994726741297194
5.355087475770117
6.095948633005339
5.98295676974593
6.317868488738213
5.5478594234195535
6.138124465839294
5.909939006302486
6.096905457039996
5.941986122642943
5.78375338403923
5.487378172736024
6.302602980301036
6.029491561130649
6.4309878471845545
5.978599871962649
6.151029048084398
6.005103954383591
6.397390596934615
5.9736915367661325
5.554781447748588
5.839723213926445
6.01682056701915
5.039192073365196
5.867195348147827
5.946685898215259
5.378184022122609
5.4508187922497
6.093174989884506
5.882253686670691
5.825948540516322
4.9003613488852364
5.378766936798477
6.061484981522059
6.126460785902531
6.004157687774921
6.348066187183245
5.8987074748345
5.892279864077578
5.677858717333466
6.019927079408067
5.59405006070255
6.406813784770136
5.856245500014668
5.977725065646246
5.660194494658517
5.81931549007342
5.244118435978004
6.281012614568173
5.945826338270504
6.004342429880918
5.986102247076184
6.103005258373826
6.0045602707852215
6.0766512262600365
5.472711854278447
5.607192527908264
5.508137325546159
6.038699422079037
5.5134502896469355
6.091339005581105
5.706994347100066
6.352137488322317
5.949129803876013
6.358195178984731
5.852381898671361
6.316616238257768
5.932728137279648
6.26504116372673
5.027295644540705
5.395172360421545
5.046983596073625
5.32962476377907
4.993357749147524
5.296643495622415
5.975052105317649
6.321968770538874
4.976093799694371
6.1626989656183335
5.054436174594374
6.093081438213529
5.855905561059224
6.261088801934564
5.798356502101649
6.179184977174317
5.542085163938943
5.78785116640831
5.473637278129496
6.342823455769056
6.0500796943058175
6.424548662775299
5.379673423734709
6.032845399205355
5.270302389002701
5.494389374065528
5.959930473656223
6.38379323496449
6.035047583478597
6.3285674909012855
6.0037907199492615
6.386743515599896
6.02317732310715
6.3684161284780245
6.01792459483422
6.354664907545658
5.94592477427296
6.108437673465597
5.928925250041053
5.993573765544324
6.018002449591744
6.214317516553831
5.569559858724261
5.867802008143713
5.8304983983416205
6.37882971056197
5.910896870733618
6.041783362959666
5.602409783821631
6.105213673473562
5.7391108409252345
6.474992186771372
6.016774837932562
6.425799144674545
6.193484149375123
6.054779438827631
5.694684594797804
5.7941116565268045
6.054544138613833
6.061311106886311
5.464901018454108
6.372099237415681
5.519625166427779
6.143436035881632
6.0314443001878635
6.373908347440931
5.495565410170829
6.38843994931253
5.93529107189553
6.2704773758289285
5.6803490390961535
6.302019627866913
5.905111568357165
6.307049726830123
5.868128951935101
5.982132206246503
5.497965479757185
6.331630430769367
5.415831260899938
6.289862684544991
5.435776520798839
6.164506422794803
5.967694527046831
5.963360667515837
6.000168095357575
6.012625530474864
5.95824981080529
6.317432069595357
5.462568916921689
6.298119762613497
5.929881385030753
6.290626943899349
5.5765849858829695
6.404755116164469
5.941900412091386
6.35908020668066
5.816542728063933
6.121796694691045
5.602114867067951
6.155541336616691
5.534054487217596
5.416334356207345
6.003837225215959
6.354132065163437
5.97316168675081
6.123564512271216
6.034889968550399
6.403913096709428
5.545198614042855
6.298632078994445
5.423195220361176
6.165359333644633
5.050525278191665
5.955553443420821
5.455269797753233
6.375759142642394
5.791187806394281
5.919640290675949
6.051319978358551
5.36385903092014
5.160159622027426
5.63181913836654
5.873399899740834
5.782375750138576
5.991649581937025
6.078977160681551
5.9689900904528965
6.409999986304414
6.074972713383325
6.199192825510901
5.561211891870213
6.353348317113086
5.8838710727250865
6.3151546599610695
5.905957905074719
6.3287702833878035
6.2204214059656024
5.659046288160402
5.862657956831334
5.350509769325835
5.2499971999596
6.169359282450049
5.510682878035787
6.012016828641436
5.507361889248138
5.675376696451513
5.9050915350981805
6.2088826893059945
5.640366177274526
6.157957098896471
5.246228664285957
6.306007090850819
5.8449070241800785
6.285252119306623
5.870545693485819
5.307473502511655
5.506171974659697
5.809408247302905
5.388445012176019
5.770206128839886
5.596265133466471
6.289573813466523
5.681804351208179
6.35065832306037
6.02628931690392
6.119032939024007
5.91813740689183
6.459607099272061
6.145911767782958
5.115025846667006
5.078029729621926
6.199758912509882
5.9440116077330485
6.398109687880673
5.907823028298779
6.36853191999846
5.980743744840301
6.326737875363871
5.925818553572689
6.418176075949708
5.952595813415546
6.4073779814996845
5.976388942780615
6.259022264003034
5.4631780224969635
6.366487408257254
5.478058190464058
6.087281914013514
6.015579140192221
5.874969298962566
5.81481268310331
5.96122265136946
5.511105891319597
5.932471011739521
5.073423325519139
6.207865522653655
6.021929477107817
5.739336053674609
5.969568822589918
6.396581806260104
5.985672365064365
6.145371932655294
6.00716083655938
6.440511693373757
5.936889993264328
5.392520633153474
5.95889111455473
6.1015529137124505
5.951268926906687
6.368003689585025
5.977305441236852
6.296630737203177
5.438178316474136
6.048149131321059
6.053099076907243
6.062594220171081
5.5530217442673235
5.632897312336627
5.161515808667247
6.101154729681995
5.929913521817949
6.029234070828466
5.980251175612451
6.127596323812723
5.943936151169315
6.067571193115603
5.071208488546742
6.125845121494805
6.000199575815665
6.339866009180494
5.950223466841983
5.804498547292454
5.616771841712716
6.304730298863853
5.934531638470472
6.04961531973819
5.880105195953316
6.320957066286997
5.435264145889454
6.103267036776545
5.066134520504438
6.101878128689605
5.900159658610015
6.102885297386913
5.970694229996864
6.355038937345514
5.486448005372607
6.362590494621955
5.938735777972738
6.104916701879999
5.627520275128292
5.864737316103945
5.526465552781485
6.408769102203953
5.935793417408644
6.417090396337662
5.902098092244362
6.044511344885367
5.988380527974121
6.047411744024536
5.13943757122558
5.993254691754414
5.136876536207387
6.190381054818449
5.386471449185626
5.200182403062548
5.546488266908855
6.437754245177255
5.566499550096028
5.821934985939615
5.423886937046671
6.367958998854803
5.092395000497192
6.1763469848824
5.558114935671621
6.408378979266611
5.439201721956287
6.385208568589636
6.016878077409795
6.325586869978
5.923631368348821
6.103251933230691
5.959150736725878
6.137139332099904
5.897875580265295
5.7826208508401375
5.619051647524771
6.155699376130352
5.75935916549538
6.038731613375371
5.95096229333104
5.39167059078093
5.949870166325235
6.411585771094979
5.438231387329135
5.9676983662305805
5.004881784334361
5.909798219255713
5.869749538842014
6.244177647127564
4.917331907072959
6.389353874175238
5.894326164660085
6.072037546776271
5.867017837067007
6.069729299336941
4.996752977095161
5.4983961774387
6.026058025874918
5.843752759257768
5.505828713443327
5.899492802028225
5.533952088380848
5.407895701150168
6.0201396779917475
6.069352046268646
5.597150170637023
6.2807963780211455
5.897196664351015
6.2992676709691375
5.9242686815729195
6.0961580381937095
5.965120600870792
6.214337876139176
5.087788600969479
6.288704057101833
6.053348556345235
6.329998210630628
5.968565721717834
6.423341182261777
5.612572930135029
5.934833063260687
6.049918848204729
5.782454727588524
5.595388247062015
6.360890837204222
5.9780589406938285
6.349943164317441
5.934663252376347
6.378626835849788
6.11414540805564
6.318149502264862
5.957568918358447
6.313649468828623
5.92522684948491
6.3688177865822535
5.436131670575335
6.4965245039302015
5.532774241855684
6.442827511299378
5.510219858842971
5.391335516091935
5.502291665874765
6.324944726490396
5.482938902646112
6.3805870232560595
5.638547415768246
6.069981571943514
5.988489220789456
6.38298127563813
5.584979360646242
6.410853082344034
5.429088515195567
6.144473064993029
5.952202753176638
6.3316831124798405
5.9259027757795
6.3752316692669195
5.936542209086878
6.009103045049825
5.754459009501329
6.285774729344604
6.014466635497323
6.3966639637166764
5.542908355662466
6.396208541997953
5.438429521405348
6.290559797225241
5.535455758514391
6.01241222998361
5.99168594432659
6.346941605199006
5.885628058377096
5.655666687488945
6.041813082626794
6.180920448904712
5.94176520169675
6.35970337668982
5.929065576111877
6.3115495550614185
5.571737101067703
4.897177587337903
5.979182452985355
6.318966956167291
5.464616522402296
6.401285354064904
5.420174102402667
6.355941808285815
5.99056425628745
5.690447290608171
5.123414263038495
6.401863207034089
5.915331554313503
6.0759104649465385
5.863834878440775
6.361559106951697
6.008311159885534
6.093462413619976
5.116090917559137
6.1407347303857
5.537040971714244
6.0511926688430275
5.552439448295873
6.10450776071294
5.733894281109203
6.072996092325695
6.087490383213912
5.841669961080457
5.9262412709176555
6.191775555335543
5.896380395865044
6.119263142380582
5.968696184053743
6.062502394418837
5.191674506773083
6.192877667134518
5.9725847488752954
6.376033909616411
5.843665949511719
6.3108439156673874
5.872616989894616
6.430242909255598
5.942612515616801
6.040020472683245
5.961761058920982
6.353946142050777
5.92009601480623
6.2916123763475005
5.863562185060772
5.909058002183281
5.974001847002886
6.4293637624929705
5.871060636691857
6.3443648207637535
4.923000147845888
6.0384298391035225
5.551214864250668
5.845490387848411
5.926398742535453
6.395748864750493
5.479676881332572
6.410508556638551
5.97087166621849
5.975651946018645
6.067671430998171
6.123713939113171
6.010684190711137
6.349936816955483
5.943284276135192
6.394658097156315
6.002404022737563
6.353770094833564
5.934902233461347
6.215670741460993
5.99357585148779
5.647425767213782
5.945924305053441
6.3719152976096485
5.671594358457685
6.15254516326984
5.423950188757075
6.149452879319581
5.950185965510073
6.067027639299779
5.938006647636504
6.347246424975903
5.905714934597186
5.717733920620765
5.656897361584923
5.805438755133144
5.378395921736813
5.846243509799422
5.941910355717078
6.391026425444263
5.923300218411535
6.045627686491052
5.531558822117467
6.381001654005324
5.588266348024257
6.1534894006241245
6.013259538712208
6.188089034909704
6.080866302037974
6.189224375532477
5.727558624765512
6.423264458113782
5.994422353349192
6.14854301129655
5.508276630971066
6.421995585484867
5.994067711998376
6.136250722961246
5.519592211993504
6.42359560161012
6.014089958259734
6.417131545334463
5.497358025538691
6.1916467493654075
5.9432328330070385
6.422538110473382
5.983057365464141
6.389988495284558
5.979420490439673
6.248955489146249
6.031782969144407
6.388940823177338
5.842277000460562
6.287329927069027
6.042568025691633
6.33263207428166
5.57451843118278
6.3707569993822295
5.4663651252782435
6.190446660447806
5.547572530885008
6.307592338789675
5.407847123752861
6.404572232130585
5.935858699841504
6.036685797120038
5.575610386099816
6.426773945832681
5.768157141068219
6.102590865504211
5.93007576220715
6.376495309431912
6.042222196511248
5.968802105379449
5.634765118138113
6.40609499481026
5.482613266697497
6.444751602259458
5.970917446020718
5.821714817596295
5.546177963298922
6.3426350427674905
5.890888468601052
6.347803498905001
5.928324167899629
6.0714495410533145
5.515561138636444
6.12067967518919
5.49818063975431
6.018022427545518
5.9930573186844365
6.383968068621324
5.988298952908889
6.389469049817544
5.518501042915253
6.348181039543124
5.45116571765362
6.50298029198889
5.731603163160315
6.153058431204653
5.500729556154162
6.339900231182559
6.056881265442542
6.395684024466027
5.897947814581397
6.378416982826209
6.0700794296016385
6.334434309591908
6.015431904731106
6.25987432592641
5.971611317314892
6.360174457132963
6.029482741447808
6.430885432390245
5.464888722214945
5.8495922884441445
5.911902868281947
6.060831768758967
5.892702851607308
6.368396224796843
5.8901891029599955
6.0731936086390785
5.560554544680174
6.039595731700044
5.573850058277441
6.361808651084344
5.600492607720906
6.471826034083917
5.478247425305397
6.382545873600185
5.927466979535673
6.320867971148003
5.937256201235623
6.045244890628539
5.8526499412293305
6.101044104230875
5.336949688723769
6.184293130074512
5.013931092852879
6.213988555087201
5.838298791343383
6.386798730262351
5.201966932105743
5.0801825647445185
6.1101564776985695
5.560747044861602
6.375835780849189
5.867248404539803
6.320138767010388
6.000681131555851
5.919572500281506
5.9204281112660935
5.653403004915196
5.632441548770254
5.375570110072728
5.9840863327160925
6.332439035029416
5.973042345874822
6.267180697648923
5.588543568685363
6.005603501491052
5.964166302853967
6.033350278119991
6.033490544041363
6.157689668830842
5.45712518559744
5.838715684373654
5.895753283214555
6.443066476322969
5.985210074680948
6.411452581099441
5.987895970337297
6.352933984853019
5.849115498763788
6.288581337593733
5.920694812038435
6.360588034398795
5.916306489444378
5.977979426752376
6.049500901815066
6.2412077253428135
5.748215924437803
5.7116952046398115
5.700529694621329
6.046328793566542
5.97992239041726
6.022790913156676
5.631373076656846
6.432864149995714
6.079591550371908
6.270292268346375
5.6874093715099026
6.356662231072522
5.958433547811703
6.064049690196849
6.258549486439082
5.594235670735984
5.932049176275931
5.79037899169772
5.504893892643317
6.448028696351576
5.970061691890507
6.415454717277699
5.995968922677221
6.109733617496424
5.97115787557769
6.069441365607316
5.9931476774705095
6.130513354768934
5.604172102653136
6.474025447792664
5.873290795577183
6.402945277292232
6.020426232170008
6.383083762913088
6.093888016075685
6.30098421306481
5.542942202799904
5.216675265192666
4.525154436170737
5.979837145065929
5.95947859028043
5.764027244241262
4.872566445162162
6.42610713913201
6.024627130014687
5.707525799592231
5.665908999183242
6.430951153187106
5.578890452959587
6.463230269799722
6.07236678681134
6.490374313907684
5.717363492197724
6.446320330871715
6.025971544987081
6.411819258548184
5.521354039050572
6.135264830583839
5.953889560299402
6.04334679462588
6.0502137016386115
6.372725701986272
5.69503633719808
6.394360170037106
5.802184350198687
6.409923630782677
5.745807168458093
6.1353485099098695
5.907121414313019
6.259635385217562
5.6059769660085
5.783389419449486
5.606010548169431
6.109583590185049
5.935570654721551
6.379316311828204
5.984116904457186
5.813305517658487
5.551557347972204
5.843658047944941
5.928141218091406
6.085213321384566
5.350994157236756
6.317017761435621
5.963143067422378
6.282058911170618
5.6793695970754845
6.320633415883699
5.259513474472774
5.808074799990854
4.9891825099161125
5.728704876375704
5.888760080662276
6.142336645451833
5.910930115301535
6.303004107662895
5.559385667767494
6.091623739692425
5.152011725523741
5.566207466296527
5.555275044293126
6.1764449801516434
6.009797429973111
6.064487290073432
5.5888780402322835
5.803215250922737
5.1568172698961705
6.18748497287149
5.9327121323702245
6.422434650454554
5.93763070632774
6.427591940809466
5.4322857501664075
6.071467511099893
6.05991586922807
6.411497184886104
5.517612089329978
5.783541283622124
5.668535952091287
5.867284119190325
5.611063368161196
6.348595353384842
6.103333681029094
6.379184221986665
5.142441345511735
6.337937883645811
5.9722489095956375
5.6385630280660255
5.099369416843898
6.165136783161725
5.985427566099511
5.5910166843880535
5.689355546542673
6.049383847841728
5.95535354245265
6.386148225316683
5.936347274122787
6.028331509460539
5.953591733058669
6.280224316753695
5.602594373892715
6.050197998596342
5.93866397707444
6.334786049689272
6.0547611372901935
6.357967196179213
5.5697321839037
5.934006551690605
5.890011083050186
5.96800598502217
5.080314067752742
5.824973443169191
5.4873434683117495
6.1149868078393474
5.733386394441983
6.35592434493101
5.9737869370502095
6.353230492673992
5.490553139738882
6.290578149524319
5.960691837020189
6.007539034738701
5.019395605013666
6.01431141080831
5.608913735405949
6.296229241114057
4.979049385738941
6.159035591837878
5.71301886696625
6.05938823885283
4.951454696558883
6.387399871498849
5.80651291091913
5.867096925375013
5.999475793822176
6.067838349279226
6.015248666999381
6.072137608044717
5.982217137931644
5.901733231694306
6.022315085048434
6.412585320639475
5.892195816219001
6.073952551246875
5.860510001778619
5.578184149477984
5.938335976948174
6.374622925902637
5.96521631170924
5.643033461257687
6.216080257777086
5.708081286509976
5.672437168091124
5.638571515729761
5.847454977188558
5.59524192543178
5.556773040875528
6.367816021232021
5.589080022963056
5.749969758058449
4.9198346362601075
5.990148860807058
5.276797965203076
5.878498706794276
5.979534552799022
6.39430971156893
5.8770314061133035
6.225451428496458
5.354318601126655
6.301001056530009
5.93079934782514
6.2871163544508715
5.918243194218806
6.386072635876191
5.910354016109767
5.272778817229983
5.038386523606364
5.431039490729052
4.950661549306837
5.394747544795055
4.765522513906646
5.885398215466833
5.673325721982146
6.111946187689537
5.961696759350821
6.034741162161622
5.909864158239044
6.311280441610888
5.887066515099293
6.079807385372694
5.092250673216898
6.344644561170544
5.987699755333332
6.361276021764421
5.947958794968753
6.3236296500191855
5.939801369139351
6.116499500852989
4.984430521560116
5.821090612752638
5.92402585431452
6.362089603109723
5.93539802802657
6.419952499176883
5.980798874301266
6.3558513470141635
5.965613266922408
6.351778281838113
5.445511332913614
6.128768000127239
5.665925870813247
6.379153636857177
5.475854050627253
6.428071621452634
5.0145493702876855
6.253567069380942
5.996282028856914
6.38539520098245
6.057388788045456
6.351954300210119
5.861082311156688
5.688262313533537
5.00849471032839
5.906467136090076
5.559055441950156
5.740418520262346
5.960144657171727
6.292622756813504
5.143392969603435
6.380412613587833
6.070091019905535
6.058473789378868
5.947922323418929
6.187611192326955
5.986836750262817
6.049161652198073
6.009542759909324
6.352244419669377
5.545959370365161
6.117755487354381
6.003512016076574
6.134902938337264
5.932931052187017
6.140365133379831
6.01792426138861
5.663746425494179
5.020045020031854
6.383844765845846
5.964457334854263
6.091714774967058
5.969699590834081
6.307113541844695
5.9001067870836295
6.152428469379989
5.647327609830489
6.369625962989635
5.950564321979446
6.138498935922865
6.054639046155705
6.328074100788306
5.987813406132657
5.741632007335246
6.000377112722094
6.160531193024182
5.88955516235437
6.306136501234695
5.109828533692434
6.330804481666507
5.037290450664244
5.848613353589699
5.661868119326707
5.446490043834872
5.964284355327443
6.380615879489752
5.994567478699403
6.432010767117904
5.927057437810067
6.116901339110834
5.761736386952161
5.762077489095258
5.421314630189979
5.765916935299672
5.460727599136701
5.329384075461626
4.897804358559065
5.989970275191536
5.7696982332827265
5.369328574365207
5.442499710544021
5.541535057835563
6.018535028866798
5.804547617566455
4.817443655521766
4.220424031683331
4.199224591016033
4.336818853354513
4.221068165547315
4.265453382492376
4.279296025936088
4.32818187821865
4.875745163448553
5.461546301939347
4.8096023883516
5.449685224706301
4.852707904223564
5.458070559354269
4.8284394099209305
4.922994157053223
5.48534881456965
4.962733585799283
5.545920413576276
4.892831254426479
5.695699566599549
4.541292167289296
5.652077222487157
4.549048617446473
5.6653709633314095
4.537978560146417
5.697483679189649
4.575072622583723
5.469493544084065
5.055087649685123
5.3248926149784825
4.919816887248292
5.301589343627111
5.230283534602623
5.2026994226522
5.138166972585625
5.282021828383352
5.137141004121082
4.917411212298843
5.187086322523226
5.1691754778153065
5.1358947490842155
5.220215201644729
5.147673852193667
5.446519259580566
4.947198370262552
5.447185792122883
4.9213387009730285
5.372864673584759
4.54269523119791
5.651257357872017
4.556452559284703
5.677019594544144
4.496424417616914
5.663341552764536
4.833376186822102
5.512787832050625
4.765276567416311
5.555696938016587
4.813731247617892
4.893714330182946
5.501364469091327
4.838760694126643
5.4146132244517
4.800929694353361
5.502885170246072
4.806327095412692
5.511652066407631
4.802863537675784
5.481625224902444
4.848121995391417
4.859905437813918
5.506848186694289
4.91485423784983
5.382674834431281
4.915242521875601
5.46130354383301
4.872962354887717
5.641490264154127
4.561578571155799
5.698254024676511
4.444166499944101
5.742729878661184
4.6569501744667665
5.44608709285429
5.013787285946024
5.442369772888213
5.0225518042405835
5.406336158700887
5.254992073936032
5.220787905905987
5.249389426676947
5.194444068760862
5.189462407006143
4.931479976668204
5.148690473345255
5.237461356622442
5.113741866383182
5.237549331591396
5.19779626476031
5.454614593291363
4.9373710153529675
5.476262457772369
4.879957058747145
5.466204703072553
4.541606704001524
5.61388045659141
4.481962929987548
5.6829827633649135
4.477452647523191
5.668440836122027
4.7721087467430205
5.573780984499775
4.868796742513392
5.580231890265522
4.900562951153249
5.433312435270644
4.8903300802137215
4.851070319877972
5.448723742077634
4.953599664704524
5.500321932559633
4.868205218823331
5.493044248600217
4.870892399159865
5.5036827235162225
4.8432138209210915
5.568060581467411
4.860648698802533
4.880516323692194
5.575356738679449
4.875748129300758
5.4605934287996405
4.926088232803174
5.752952131853538
4.560975949170097
5.6726664614832325
4.535061230365408
5.687006560863526
4.611529813665659
5.425686725234797
5.042915948841453
5.387037181308105
5.0097155929226815
5.402414371702277
5.2580756789731495
5.217326674864928
5.284884104901908
5.254830521050444
5.25740744497025
4.930021994574878
5.131741866382327
5.234030350970689
5.190603377552115
5.1828882158065035
5.067634416475003
5.34908446901905
4.873970069715427
5.468517972853853
4.873913055859722
5.4559292836246875
4.972951624291169
5.435017492608605
4.526714792994754
5.673365771128285
4.541758894297963
5.648326604005689
4.508211657432741
5.6657498006585145
4.8586889494846845
5.487276400207101
4.868965055159743
5.486040366029588
4.846561560873886
4.907887415649597
5.470966493915019
4.905821590088794
5.433766579894942
4.885906091235461
5.452722631626644
4.801656631433356
5.350759675220642
4.859559257310425
5.52965400197249
4.802540648315758
4.894656105511657
5.489752422082821
4.541125053557186
4.0564576483152415


==> data/google_pktsize_corr.csv <==
value
0.9997652489808322
1.0
0.999985350897374
0.9999996633161617
0.9999998441720074
0.9999870354650519
0.9999998913915314
0.9998572312357191
0.9999999999611711
0.9998693825416939
0.9992307551543675
0.9999337751172344
0.9991708329470332
0.9999995664354895
0.9993252916597821
1.0
1.0
0.9999981960452623
0.9999945883616723
0.9999998678323274
0.9997136218177893
0.9999999985845128
0.9999547337210911
0.9999890965438593
0.9998963873980226
1.0
0.9999547337210912
1.0
0.9999743936202284
0.9999998818077582
1.0
0.999999822058451
0.9990181157796187
0.9987006793147403
0.9999834661751761
0.9998204836764876
0.9997893660248354
0.9999999999999999
1.0
1.0
0.9997801990548302
0.9999999881379984
0.9999909864340214
0.9999999575816375
0.9998766537473212
1.0
1.0
0.9999999323829822
0.9993854629525737
0.9999999999999999
0.9991538295913781
1.0
0.9997345770397417
1.0
1.0
1.0
0.9998873046664293
0.9999999528546701
0.9999881005026687
0.9999987266803799
0.9999991631780968
0.9999986552484651
0.9994153642206696
1.0
0.9999546849078385
0.9999999999999998
0.9997492085000325
0.9999999624951995
1.0
0.999998701862966
0.9998191342409467
1.0
0.9999909828744453
0.9999981770630694
1.0
0.9999999999999999
0.9999834138761999
0.9999991631780969
0.9999999999999999
0.9999971090923995
0.9999256866280819
0.9999999864255045
1.0
1.0
0.9998391665408821
1.0
1.0
1.0
1.0
1.0
0.9999553404968783
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9999996633161616
1.0
1.0
1.0
0.9999776618413072
0.9999977714493481
0.997842538199473
0.999984634126548
0.9999401941004792
0.9999995664354894
0.9992203109126774
0.99999994646635
1.0
1.0
0.9999937688098879
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9999709532459755
1.0
0.9999908377408864
1.0
1.0
0.99999786937807
0.9999999999999999
0.9999988857576803
0.9998382183459998
0.9999991058525124
0.9999999962235351
0.9979186116400286
0.999998326408648
0.9997197441806843
0.999999752222704
1.0
1.0
0.9999897603979083
1.0
1.0
1.0
1.0
0.9999999999999998
0.9999286911919274
0.9999999999999999
1.0
1.0
1.0
1.0
1.0
0.9999998587777055
0.9999869004958826
1.0
0.9999979776421216
0.9999989553633519
0.9994465955656123
0.9999999999999999
0.9999482658614408
0.9998607491857577
0.999999999991006
0.9998573480112449
1.0
0.9999998618953055
0.9999999262974225
0.9999320285898322
1.0
0.9998382183459998
1.0
1.0
1.0
0.9999593376503019
1.0
1.0
0.99999999996479
0.9999730784149605
0.9999996422327371
0.9994849499420063
0.999999291804914
1.0
0.9999995961749278
1.0
0.9991538295913781
1.0
0.9996712250577001
0.9999999871475063
0.9980565758553409
1.0
0.9991055342223464
1.0
0.9999989263058296
0.9999997912219978
0.9999999717796269
0.9999999999999999
0.9991140610715568
1.0
0.9999901507855666
0.9999969652762513
0.9999999867114793
0.9998693825416939
0.9999989642758145
0.999998006316188
0.9999392661468206
1.0
0.9964508247685012
0.9999999289111112
1.0
0.9999999307546866
0.9999981134401374
0.9999999673906166
0.99980579839918
0.9999987114536901
0.9998211484020121
0.9999999513075445
0.9999999999999999
0.9999999990679325
0.9999099043313953
0.9999991058525124
0.999999994315608
0.999793150110905
0.9999977034680482
0.9999996233534377
0.9999999134801123
0.9998645757987233
0.999999996901016
0.9999443862729847
1.0
0.9999924437445759
0.9999999792854757
0.9994849499420064
0.999999560791642
0.9999007757136981
0.9999998509355665
0.9999999999999999
0.9999996098307214
0.9934518573955732
0.9999994430601185
1.0
1.0
0.9979669326995828
0.9999989518751741
1.0
1.0
1.0
1.0
0.9999601674952541
0.9999999923602442
0.9999053309880195
0.9999999306674983
0.9993854629525738
0.9999998354145845
0.999334753968927
0.999999723800384
0.9999989792705151
0.9998656325365602
1.0
1.0
0.9999999999999999
1.0
1.0
0.9997379234355493
1.0
1.0
1.0
1.0
1.0
1.0
0.9999999999905589
0.9998673314175112
0.9999999513075446
1.0
0.9999995961749277
0.9999999919490142
0.9999099043313951
0.9999999743653775
0.9999739888490521
0.9999999789389966
0.9993784658803555
0.9999945951426394
0.9999819491354678
1.0
0.9998285359667798
0.9999999993988073
1.0
0.9999999134801123
0.9999924437445759
0.9999994687441409
1.0
1.0
0.9999612190021554
1.0
1.0
0.9999998318351023
0.999669868928972
1.0
1.0
1.0
1.0
1.0
0.9999926169045245
1.0
0.9999999307546865
0.999937852522335
0.9999993995586068
1.0
1.0
1.0
1.0
1.0
1.0
0.9994416365084154
1.0
0.9999909828744453
0.9999999871475062
0.9999339100015028
1.0
1.0
1.0
0.9999637383637113
0.9999999998123068
0.9995286469834016
0.9999998911973842
1.0
1.0
0.9853592550098055
1.0
0.9993252916597819
0.9999999736062188
0.9981034737622636
1.0
1.0
0.9999990185726572
0.9998307740482407
0.9999999870481716
0.9999982345466072
0.9999999930657605
0.9975047632255206
1.0
0.9999917312055066
1.0
0.9995888377701345
0.9999962037438858
0.9984719317567036
0.9999990093983762
0.9999955671216602
0.9999999999910059
0.9996455312961006
0.999998799902314
1.0
0.9999980488632357
0.9999776147145113
0.9999998498018137
0.9999708493501602
0.9999942885583346
0.9990738402057091
0.9999999669484028
0.9999317336272997
0.9999998800119957
0.999999890173395
0.9999999460959385
1.0
0.9999681058769412
0.9955472697367389
1.0
0.9979669326995828
0.9999997409765842
1.0
1.0
1.0
0.9999995126074386
0.999632449310845
1.0
0.9994522138704862
0.9999985861343857
1.0
0.998847545415234
0.9999999669484027
0.999978319232286
0.999987812205669
0.9987588099487464
0.999998847357466
0.9982409015552967
0.9999999966236461
0.9989862550372524
1.0
0.9999970321846936
1.0
0.9999887462864505
1.0
0.9999885766290098
0.9923705825783389
0.9993618755340244
0.9999998861811642
0.9988868938374624
1.0
0.9998233563873854
0.9999998603427497
0.9995123851304356
1.0
0.9998196322380601
0.9999985530353718
0.9998821294956883
0.9999999736062187
1.0
0.99999983739873
0.9999927234947548
0.9999588881879006
0.9999998094895091
0.9997061376223293
0.999999752222704
0.9999557384321979
1.0
0.9995375918854535
0.9999997935835921
0.9999819959153299
0.9999986046261911
0.9999897052588494
0.9999999985845128
0.9997931501109051
1.0
0.999968572207326
0.9999978981729561
0.9999999999905588
0.9999964588303898
0.9999995478139835
0.9999673739085146
0.9999991078673489
0.9997398523017035
0.999998859862142
0.9999999933901437
1.0
0.999998450883308
0.9971816503354664
0.9999994016198217
0.9999926169045245
0.9999984156623944
0.9994645249490078
1.0
1.0
0.9999978981729561
1.0
0.9999506110197139
0.9999991078141998
0.9987479485589338
0.9999997092644535
1.0
0.9999999715801481
0.9992731134275872
0.9999946978668791
0.9999924801284147
1.0
0.9987984201774606
0.9999996180678346
0.999893325095933
1.0
1.0
0.9999999999999999
1.0
0.9999988597208612
0.9990181157796187
1.0
0.9995907593288954
0.9999987201078855
0.999975274192805
0.9999279073473493
0.9999999999999999
0.9984719317567036
0.9999998952875182
0.9958510841638952
0.9965768107016069
0.9999986510055201
0.9999919921604181
0.9991868677984317
0.9999999344806829
1.0
1.0
0.9998355669009686
0.9999999508371679
0.9999953596107802
0.9999965255663463
0.998950326428213
0.9999981349760922
0.9999999976790185
0.9999973337348936
0.9999999850381087
0.9999999990679325
0.9999998670109115
1.0
0.9999999911089046
0.9999999986268696
0.9999987206331785
1.0
1.0
1.0
1.0
0.9999998275597585
0.9997274622453532
0.9999997560740508
1.0
0.9999999998433345
0.9996245987190265
1.0
0.999426607385987
0.9999999821144214
0.9999875921345438
0.9999999363009823
0.9998472262480709
0.9999999864255046
0.9999108209667938
1.0
0.9990833157135692
0.9999990774496758
0.9998933250959329
0.9999999617969553
0.9999982345466072
0.9999999994321894
0.9999998927580276
1.0
1.0
0.9999750703044374
0.9999681058769411
0.9998689236745586
0.999999855617935
0.9993911366395463
0.9999999963577031
0.9996386706669057
0.9999997231107163
0.998499295189146
0.9999979519944865
0.9998963873980226
0.9999989525165205
0.9981784156164396
0.9999999904989197
0.9999601674952542
0.9999999952868482
0.9974759512582727
0.999999777620822
0.9997872830037392
0.9999999513704622
1.0
0.9999994171261598
0.9972462592461555
0.9999999635115803
1.0
0.9999994449919367
0.999998302621038
0.9999997224960415
0.9990462331436013
0.999999912304501
0.9995481270162125
0.9999999894359759
0.9989892888452878
0.9999989617148354
0.9999969557836266
0.999999971483097
0.9990642870185349
0.9999998967242328
1.0
1.0
1.0
0.9999994776833441
0.9999939321458415
0.9999098474533101
1.0
0.9996236984861698
1.0
1.0
1.0
0.9999965264612259
1.0
0.9999976919954467
0.9999852740706155
0.9995375918854535
0.9999744150009126
0.9997370112942723
0.9999999098703953
0.9997345770397417
0.9779690180979909
0.9997021362438361
0.9999999323829823
0.9997371818168471
1.0
1.0
0.9999992779341025
0.9986813335872707
1.0
1.0
1.0
0.9903306866708758
0.999981248828385
0.9766835951466916
0.9999937461385797
0.9999972720422441
0.9921750449291186
0.9999999982565978
0.999957326712379
0.9999999829536332
0.9999999331225556
0.9999994067142132
1.0
0.999999421237488
0.99827599720702
0.9999995948523177
0.9967935658459778
0.999999999935544
0.9999996233534377
0.9999985790488675
0.9999997551705797
0.9999978503535575
0.9999961718230618
0.9999642284006127
0.9999992279743263
0.9999819491354677
1.0
0.9994045786463434
0.9999954188471202
0.9999792431509117
0.9999710641516957
0.9989185587478894
0.9992307551543674
0.9999964588303899
1.0
0.999998915376567
0.9999430870710438
0.9999949241136074
0.9999994126901256
1.0
0.9999999992142155
0.9998343154567138
0.9999992634549522
0.9999905018561889
0.9999985527794801
0.9997342426724551
0.9999998257460418
0.9993423970732858
0.9999992760807973
0.9999999293692252
0.9999998556179351
0.9999969782060434
0.9999994322416083
0.999998859862142
0.9999999999999999
0.9999762013433251
0.9999991688677401
1.0
1.0
1.0
0.9999990897220882
1.0
0.9999998672405092
0.9999448114329069
0.9999989297610631
0.9999999999999999
0.9999915707426578
0.9999999515781107
0.9990200333239219
1.0
0.9999987206331784
0.9999979352535624
0.9999974950515893
0.9999987266803799
0.9999996958190952
0.9992670401144251
1.0
0.9998196322380601
0.9999999999999999
0.999999997458377
0.9999680327660648
0.9999999998433345
0.9999978503535575
0.9999996737601502
0.9999999999999999
0.9999494909274171
0.999999777620822
0.999858329726664
1.0
0.9999820104255351
0.9999998063303642
0.9994811017455044
0.999999626832622
0.9999999999999999
1.0
1.0
1.0
1.0
0.9999999918712209
0.9999553404968784
1.0
0.9993159681729818
1.0
1.0
1.0
0.9999935801734556
0.9999999971769827
0.9998568026890837
0.9999999578509883
1.0
1.0
1.0
1.0
1.0
0.9996169338302772
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9998398582405985
0.9999994776833442
1.0
0.9999907352649225
0.9999999714830972
0.9999815577063815
1.0
1.0
0.9999999824264508
0.9999874973618708
0.9999999999999998
0.9999908377408864
0.9999999999999999
0.9999999999999999
0.9999999999999998
1.0
0.9999999463281873
0.9999986510055205
1.0
0.9999945961187164
0.9999995914451602
0.9999778566542263
1.0
1.0
0.9999997841790979
0.9999959068090473
0.9999999289111112
1.0
0.999876653747321
1.0
0.9998673933621808
0.9999999482399307
0.9999467991193719
0.9999995927135875
1.0
1.0
0.9998673933621808
1.0
1.0
0.9999989510710678
0.9999989792705152
0.9999089343901086
0.9999998097694894
0.9999594592798166
0.9999999556106856
1.0
1.0
0.9999885766290099
0.9766835951466917
0.9998830682966255
1.0
0.9999912636098252
1.0
0.9992800157619507
0.9999975907298824
1.0
0.9999999548262102
0.9998960041614722
1.0
0.9999506110197139
0.9999998097694894
0.9997893660248354
1.0
1.0
1.0
0.9998599573671735
0.9999999789389966
1.0
1.0
0.999999944066839
0.9999952843473904
0.9999987046641763
1.0
0.9995094775958404
1.0
1.0
1.0
0.999226672100577
1.0
0.9999623991877538
0.9999999971769827
0.9998429163809908
0.9999999926780697
0.9999998328172148
0.999875715113066
0.9762069978308552
0.9999860760960158
0.9999999999999998
0.9996315598618767
1.0
1.0
0.9909272656764899
0.9999999999999999
0.9892901865659468
0.9235589605963684
1.0
0.9972462592461554
1.0
1.0
1.0
0.9998960041614721
0.9999999953884369
1.0
1.0
0.9991478850512749
1.0
1.0
0.9999999999999998
1.0
1.0
1.0
0.9999976771059826
0.9990192084018883
1.0
0.9996958018708265
1.0
1.0
0.9999999999999998
0.9994456946225517
1.0
0.9985125102980968
1.0
0.9999999999999999
1.0
1.0
1.0
0.9999953681971564
1.0
0.9997379234355495
1.0
0.9999595942985893
1.0
0.9999443862729848
1.0
1.0
1.0
1.0
1.0
1.0
0.9999999992792107
0.9999565276029018
1.0
1.0
1.0
1.0
0.9999997447135958
0.9999974765596871
1.0
1.0
1.0
0.9999879515150369
1.0
0.9997565628038302
1.0
0.9999672848581719
1.0
1.0
1.0
1.0
1.0
1.0
0.999999999559477
1.0
1.0
1.0
0.9999999963049186
1.0
1.0
1.0
1.0
1.0
1.0
0.9999998468902075
1.0
1.0
1.0
1.0
1.0
0.999998611913984
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9999999679150348
0.9999999958157519
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9999392661468206
0.9999998907768787
0.9997685657817381
0.9999998290258358
1.0
0.999999996223535
0.9999980162880926
0.9999946953654467
0.9999999982565977
0.9999999288011051
0.9999999999999999
0.9995877290692221
1.0
0.9998924472706421
0.9999999999999999
1.0
0.9999989466344291
0.9995123851304357
1.0
0.9993282417850325
0.9999999673906166
1.0
0.9996169338302772
0.9937877507185494
0.9999998591448286
0.9980961273490422
0.9999999928768608
0.9989704546838774
0.9999999999999999
1.0
1.0
0.9999965264612259
1.0
0.9964487680398331
0.9999980232754836
0.9999879515150368
0.999994697866879
0.999831143099841
1.0
0.9996709478198453
1.0
1.0
0.9999999829536332
0.9984992951891459
1.0
0.9999989263058298
1.0
0.9999723999900878
1.0
0.9995007327052573
0.9999927533111058
1.0
1.0
0.9999739888490521
0.9999999999859119
1.0
1.0
0.9992813294199224
1.0
1.0
0.9999999930083314
1.0
0.9999997932174212
0.9996236984861698
0.9999999999999999
0.999645514059725
1.0
1.0
1.0
1.0
1.0
0.9999149212145054
0.9999999790773835
0.9996717463843388
0.9999995791953372
0.9999962550882084
1.0
0.9999197137809285
1.0
0.9999489131114891
1.0
0.9999279643941131
1.0
0.9998388156416639
0.9999996942663213
0.9984094051630704
1.0
0.9994343118711159
1.0
1.0
1.0
0.9999590513848284
1.0
0.9992846312641193
1.0
0.9992240393901755
1.0
0.9999390283366678
1.0
0.9999999958157519
0.9999887087066843
0.9999723999900878
1.0
0.9999830067814167
0.9999999999999999
1.0
1.0
1.0
1.0
1.0
0.9999907201103039
0.9993618755340246
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9999999759841883
0.9999990574764458
1.0
1.0
0.9999997565249356
1.0
0.999999934480683
1.0
1.0
1.0
0.9997941177318239
0.9999799351344671
1.0
0.9999999623539737
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9997554015706572
0.9999999718837908
0.9999746039964263
1.0
0.9999856766459903
1.0
1.0
0.9999999999438293
0.9999930515130101
1.0
1.0
0.9999972330420305
0.9978833346671707
1.0
0.9998233563873855
1.0
0.9999989446425708
0.9999995913639014
0.9998607491857577
0.999999496418045
0.9996455140597251
0.9999999812846401
0.9999901717002745
0.9999977431997579
0.9995517557828238
1.0
0.9995456496895773
0.9999999930657605
0.9999121884926052
0.9999977431997578
0.9999342721922843
0.9999999715796295
1.0
1.0
0.9999433006408874
0.9999999724331353
0.9965291285242637
0.9999997017532632
0.9993007945494923
1.0
0.9997856730829338
0.9999999578509883
0.9999877219808577
1.0
0.9999805826227567
0.9999999191517559
0.9999823294813315
0.9999983285481577
0.9981954644702246
1.0
0.9994150264899553
0.9999997610811968
0.9997759016412443
0.9999987051973905
0.999875848100512
0.9999997025722811
0.9999999998085445
1.0
0.9999999978312812
0.9999999998723647
1.0
1.0
1.0
0.9999991078141998
0.9999154248602505
1.0
0.9996550928308744
0.9999999732690535
0.9981298549519149
0.9999995881324738
0.9992302372194831
0.999999560791642
0.9999424815317822
1.0
0.9997348804076698
0.9999979304396072
0.9997371818168471
1.0
0.9996958018708264
0.9999997635186614
0.9999999999999998
0.9999998134351019
0.9999996018397256
0.9999994020445023
0.9991868677984317
0.9999996610225482
0.9984511903654252
0.9999993972150262
0.9998307740482406
0.9999996422327371
0.9999848508247694
0.9999999945430805
0.9989185587478894
0.9999999191517559
0.9988129779915067
0.9999999980462467
0.9993493456239292
0.9999975984416422
0.9998662140543215
1.0
1.0
0.9999999696396497
1.0
1.0
0.9998220169272204
1.0
1.0
0.9999999174778064
0.9994509705354531
0.9999533617619051
0.9993050543070202
0.9999999098703953
0.9999848508247693
0.9999995199297222
0.9993911366395462
0.9999999993879242
0.9999573730265382
0.9994733987466417
0.9999605035281913
0.9999904957581061
0.9999970089668387
0.9999987258561093
0.9999424815317821
0.9999999933901437
0.9990380281373439
0.9999994237977552
1.0
1.0
1.0
1.0
0.999226672100577
0.9999999984263026
0.9992622917332876
0.9999993972150262
0.9972097848744889
1.0
0.999957326712379
0.9999999957059778
0.9997956417586079
1.0
0.9996964455477576
0.9999998716932824
0.9998646035266587
1.0
0.9998626192395189
0.9999999579518789
0.9997724997934583
0.9999998649032922
0.9988220378637369
0.9999998529806086
0.9997828256358386
1.0
0.9999897603979083
1.0
0.9999812488283851
0.9999999806659005
0.9991349472081682
0.999999930841948
0.9999730784149606
1.0
0.9995544781650786
0.9999999011931026
0.999382539698475
0.9999996490758571
0.9989704546838774
1.0
0.9999847360202506
0.9999999560617854
0.9999906256729393
1.0
0.9996756517559988
1.0
0.9981593596548199
0.9999979913509036
0.9999642284006128
1.0
0.9999916204893732
1.0
0.9999778566542264
1.0
1.0
0.9999999821144213
0.9958852219422286
0.9999999556106856
0.9999414443378176
1.0
0.9996268655783779
0.9999999880799302
0.9988947785764066
1.0
0.9999593376503019
0.9999975907298824
0.9999536554817786
1.0
0.9999985574213338
1.0
0.9978566735790062
0.999992382208618
0.9999557384321979
0.9995819703423421
0.9998472262480709
0.999999845714104
1.0
0.999999822058451
1.0
0.9998418434893949
0.9999945630366199
1.0
0.9999625739327356
1.0
0.9999793215893173
0.9999998275597585
0.998638277879534
1.0
1.0
1.0
0.9998927887849093
0.9999999751205287
0.999875449329171
0.9999992458834996
0.9999963797972594
1.0
0.9999012032176142
0.999996867648985
0.9999953681971565
0.9999993565478769
0.9998812061763188
0.9999994714863081
0.9999442140190313
0.9999999997561813
0.9999989959928879
1.0
1.0
1.0
1.0
1.0
0.9998812061763188
1.0
0.9973786733761633
0.9999999999999999
0.9998537047548728
0.9999993898555066
0.9999537456924078
1.0
0.9999877219808577
1.0
0.9997576683022107
0.9999999998367297
0.9999999992101433
0.999999999429514
0.9999935023736531
0.9999999998723648
1.0
1.0
1.0
1.0
0.9992549664184402
1.0
0.9999171341216019
1.0
0.999900717997599
0.9999982180807281
0.9994921135876578
0.9999998603427497
1.0
0.999995599779877
0.9997712539593551
0.9999998457141042
0.9999433006408873
1.0
1.0
0.9999997937247684
0.9999630166579213
1.0
1.0
1.0
0.9996736813375757
0.9999999011931026
0.9994509705354531
0.9999999873756694
0.9998187097887163
0.9999977034680482
0.9992366627788364
0.99999871145369
0.9994598722550151
0.9999993623332158
0.9976767493032673
0.9999964629691738
1.0
0.999983850595619
0.996020848228976
1.0
0.9999445086985633
1.0
0.9999999709965969
0.999999938557331
0.9996441565755223
1.0
1.0
0.9999999976684497
0.9991093249579777
0.9999527450088521
0.9988874346249496
1.0
0.9978099447498956
0.9999999994321894
0.9981747083914623
0.9999999140635442
0.9998873046664294
0.9999989525165203
0.998069717332132
1.0
0.9998942939683211
0.9941267604728719
0.999812016859634
1.0
0.9999605035281914
1.0
0.9999631101496868
1.0
0.9999566959394657
0.9999998949955888
0.999426123028741
1.0
0.9999909864340213
1.0
0.9999530826958732
0.9999999986268695
1.0
0.9999999999999999
1.0
0.9999984284489314
1.0
1.0
1.0
1.0
1.0
0.9999976788669497
1.0
0.9999899229108048
0.9997084628041139
1.0
0.9992544272123796
0.9999999999999999
0.9983341572375264
0.9999999998123068
0.999940769525756
0.9999997084880423
0.9992372073496556
0.9999999106628151
0.9974760392618512
1.0
0.9995010105070434
0.9999999999999998
0.9999811401431052
0.9999938068298536
0.9996829842092638
1.0
0.9999977867185844
1.0
1.0
0.9999999753817014
1.0
0.999999949889118
0.9991553125695779
0.9999982901375662
0.9999955532138978
0.9999999873756695
0.9998186100468021
1.0
0.9986685355555693
1.0
0.9999992278496992
1.0
1.0
0.9999999999254533
0.9993808860858511
1.0
0.9999566959394657
0.9999996543452456
0.9985779774317184
1.0
0.9999997760897501
1.0
0.9999023982092633
1.0
0.9999999986616475
1.0
0.9999684723885942
0.9999997935835923
0.998069717332132
0.9999968221396582
0.9999197137809284
0.9999996737601502
0.9999999999999999
0.9999948501819422
0.999789290047034
0.9999970646041682
0.9993128659970797
1.0
0.9995122208169525
0.9999997092644535
1.0
1.0
1.0
0.9999999306674983
0.9999339438718512
1.0
0.9998224222037493
0.999999999935544
0.9999070872647038
1.0
0.998719055066972
0.9999999999999999
0.999999369985077
0.9999999999999999
0.9996107587050835
0.9999994990434337
0.9994911961494043
0.9999786462898178
0.9997061376223293
0.9999998391597771
0.999947205603096
1.0
0.9999445086985631
0.9999999464663499
0.9996138816155076
0.9999998649032922
0.999400398596759
0.9999999381059327
0.9996201449765587
0.9999998070312021
1.0
0.9999998494234507
0.9999999293692252
1.0
1.0
0.9999997775547499
0.9998598442677871
1.0
0.9999999994410967
0.9999999998697927
0.9999999911089046
1.0
0.999999982847636
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9983293435682282
1.0
0.9991887188376246
1.0
0.9997490003992484
0.9999942885583346
0.9998961729890679
0.9999993565478769
0.9996572759868126
0.9999998805743217
1.0
0.9999986524085075
0.9993324988741682
1.0
1.0
0.9999999999859119
0.9955121749600073
1.0
0.9998626246686357
0.9999193004669915
0.9995314464504806
0.9999990897220883
0.9998961729890677
1.0
0.9995842449289699
0.9999996389600218
0.9997084628041139
0.9999999999999999
0.999612072115029
0.9999937968779059
1.0
1.0
1.0
1.0
0.9999414443378177
0.9999999880799302
1.0
1.0
0.9997483464937464
0.9999997238003842
0.9995314464504806
0.999998970080294
0.9999951426583719
0.999999874250457
0.9999178306743269
0.9999621468455355
0.8117990548785062
0.9913265446564854
0.9999849853085226
0.9999341791852443
0.9999999999999999
0.9960390128932348
0.9998891133643064
1.0
0.9996952802395732
1.0
1.0
1.0
0.9999807465918751
0.9999995791953372
0.9997856730829339
0.9999999999999999
0.9976767493032671
0.9999999298624709
0.9999257712257126
0.9999997452261324
0.9997932660340708
0.9999994917584137
0.9997960047690143
0.9999989155985641
0.9988239065316571
0.9999999999999999
0.9994476938799477
1.0
1.0
0.9999999791779812
0.9999914984807513
1.0
0.999917830674327
0.9999998800119957
0.9993784658803555
0.9999999106628152
0.9996138816155076
1.0
0.9987269634985032
0.9999993768829136
0.9971685784861316
0.9999952588333796
0.9999518570973204
0.9999995362685509
0.9997960047690142
0.9999998975474151
0.9999324495734299
0.9999988857576801
0.9999999999999998
0.9999998926551815
0.9998275000049109
0.9999991513215092
0.9999834138761999
0.9999998494234507
0.9999823294813314
1.0
0.9999036264193176
1.0
0.9994598722550152
1.0
0.999627558081577
0.9999477412454045
0.9999999813860064
0.9999998372987648
0.9999998618953054
0.9999998094895092
0.9981651216179276
1.0
0.9999937461385798
0.999999994315608
0.9999994322416083
0.9999996610225482
0.9991055342223463
0.9999999548262102
0.9998890494467723
1.0
0.9994623791027267
0.9999999870481716
0.9999433337992759
0.9999919921604181
0.9996712250577
0.9999999791779813
0.9997327272117461
0.9544316777147168
0.9999849853085226
0.9999937839174843
0.999789290047034
1.0
0.9999951426583719
1.0
1.0
0.9999992068722023
0.9999996962147985
0.9999950681019824
0.9996455312961006
0.9999999999999999
0.9998946386524057
1.0
0.9995182757078201
1.0
0.9999999998085445
0.9999999994295141
1.0
0.9999997205951782
0.9999371649673907
0.9999996074622265
0.9999996018397256
0.9999997932174212
0.9999963797972595
0.9999997841790977
0.9995888377701345
0.9999995016970775
1.0
0.9999998372987648
0.9991987766685907
0.8736453318316164
0.999859660309648
1.0
0.9999916204893732
0.9999998805743218
0.999695649939029
0.999999911048127
0.9999897266167258
0.9999996543452455
0.9980961273490422
0.9999998672405093
0.999745037198416
1.0
0.9998120168596341
0.9999999724331354
1.0
1.0
0.9995856360342834
1.0
1.0
0.9999993777692632
1.0
0.9999998924985685
0.9998583297266641
0.9999998070312021
0.99958563126393
1.0
0.9999536554817786
0.9999999980462467
0.9992659414374693
0.9999998924985685
0.9999630166579214
0.9999978204240074
0.9996044218973308
1.0
0.9997398523017035
0.9999999952868482
1.0
0.9999996318551063
0.9997920942344549
0.9999985530353719
0.9999997760897501
0.9999531940991124
1.0
0.9999999513704622
1.0
0.9999978861802035
1.0
0.9999998463528139
0.9999984914123956
1.0
0.9999081165341549
1.0
1.0
0.9999990388608734
0.9999081165341548
1.0
0.9999915707426577
1.0
0.9998656325365602
0.9999996906857829
0.9997565628038302
0.9999999996888828
0.9999812514404853
0.9999999992142155
0.9998391665408821
1.0
0.9997733317492176
0.9999999953884369
0.9999985574213337
0.9999974895469701
0.9993171473813308
1.0
0.9999847360202506
0.9999884135255507
0.999537171009347
0.9999999930083315
1.0
1.0
0.9998048461637786
0.9999999452333347
0.9995575766572042
1.0
0.9999999986616476
0.9999587655624567
0.9999998670109115
0.9999961718230619
0.999147885051275
1.0
0.9997456074556513
0.9999967057334949
0.9991364696062109
1.0
0.9998186100468021
1.0
0.99993244957343
0.9999866512864226
1.0
0.9997767989670935
0.9999999813860064
0.9999984939588963
0.9999976919954467
0.9999890042239079
0.9999945630366198
1.0
0.999859660309648
0.9999999923602441
0.9999790405511177
1.0
0.9992409203287225
0.9999834131677825
1.0
0.9999994026153921
0.9998239569984846
0.9999975063521787
0.9981875380217495
0.9999998913915316
1.0
0.9999995478139835
0.9994911961494043
0.9999998818077582
0.9999811401431054
0.9999982180807281
1.0
0.9999999926780698
0.9982062883874946
1.0
1.0
1.0
0.9993062780989564
0.9999997504538736
0.9988665838314981
0.9999999999999998
0.9996178205318113
0.9999999984332649
0.9996099531703486
0.999999999833228
0.9999972744253229
1.0
0.9996713715383551
0.9999995914451602
0.9999590334632573
0.999999638683789
0.9997278001993941
0.9999999824264508
0.9999999999999998
0.9999999957059779
0.9996472356715088
0.9999996566843128
0.9995385420859919
0.9999854769926616
0.999859844267787
0.9999999881379983
0.9996472356715088
0.9999877043586816
0.9999305974063052
1.0
0.9997712539593551
0.99092726567649
1.0
0.9999999999999998
1.0
0.999999626832622
0.9999998722737513
0.9999980640986476
0.9999996018397255
0.9999999963049186
0.9923134482420672
0.9999999999985211
0.9990587558661925
0.9999913183318685
0.9998890494467723
0.9987006793147402
0.9995856360342835
0.9999968221396582
0.9997471315679698
0.9999999999999999
0.9985779774317184
1.0
0.9999499616382564
1.0
0.9997490003992484
0.9999776834946861
1.0
0.9999999797069227
0.9966612203678773
0.9999999877897245
0.9997774083919928
0.9999998704115299
0.9999536447932679
0.9999993556413559
0.9996727814818046
1.0
0.998438989919849
0.9998342863694867
0.9996044218973307
0.9999997551918606
0.9997110200634631
0.9999800075976663
0.9977383066887444
0.9999904505581949
0.9999401941004792
0.9999982703579186
0.999927761102555
1.0
0.9998409754606484
0.9999993888911066
1.0
0.9999999999999999
0.9995393465385441
1.0
1.0
0.9999872593863229
0.9996578695766007
0.9999999999999999
0.9999999999999999
1.0
1.0
1.0
1.0
1.0
0.9999885783661738
0.9999998498018136
0.9925088977447005
0.9999828791350366
0.9995525295879231
1.0
0.999943881049925
1.0
0.9972350789131904
1.0
0.999997168972749
1.0
0.9985188132157539
0.9999890156425023
0.998774952696578
0.9999998417634541
0.9987010071420902
0.9999999753817014
0.9996835173561229
1.0
0.999993429029592
1.0
0.999771631701715
0.9999939300857115
0.9999631101496866
0.9999901090801671
0.999464935555169
0.9999861902698013
0.9999994126901256
0.9999998034403476
0.9999709532459756
0.9999941056051569
0.999197116211773
0.9999999298624708
0.9999998760158625
1.0
0.9996362852396594
0.999999957741291
0.9992875209695494
0.9999999759841883
0.9997932660340708
0.9999986794767581
0.99977662187817
0.9975110323194437
0.9999590513848285
1.0
0.9995179733409888
0.9999999617969554
0.9993134294956413
1.0
0.9999963666698639
0.9999998318351023
0.9998262607998123
1.0
0.9998216421097061
1.0
0.999120137589943
0.9999999999999999
0.9999974765596871
0.9999996829519988
0.9998754493291712
1.0
0.9994261230287411
0.9999996958190952
0.999951408111482
1.0
0.9999046744479352
0.9999997017532632
0.9999499616382566
0.9999967057334949
0.9995300696401326
1.0
0.9997264644879507
0.9999323521144515
0.9999924801284147
0.9998973457425585
0.9999084360310553
0.999999207532142
0.9986456762333049
0.9999998441720075
0.9999594592798167
1.0
1.0
0.999999441807423
0.9987912431405569
1.0
0.9999056357283738
0.9999998417634542
0.999998611913984
0.9999531940991124
0.9999999288011051
1.0
0.9999996161905348
0.9999927201163812
0.9998180823407603
0.9999998562073854
0.9994309519377843
1.0
0.9997872830037391
0.9999714571957568
0.9997545053735801
0.9999994676498175
0.99999556712166
0.9645538458167042
0.9999787132904626
1.0
0.9990462331436014
0.9999140507715697
0.9998160434887889
0.9999999997915795
0.9997696795956759
0.9999990388608733
1.0
1.0
0.9998187576807521
1.0
0.9992076003780362
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9995161813660511
1.0
0.9999893448560989
0.9999995173560973
0.9999999623539737
0.9999997635186615
1.0
1.0
0.9991395701697552
1.0
0.999999970996597
1.0
1.0
0.999999894995589
0.9999790405511177
0.9999949241136072
1.0
1.0
1.0
1.0
0.9998423501079065
1.0
0.9996890993551784
1.0
0.9999897052588494
0.9999999718837908
0.9979391490686409
1.0
0.9986086382117803
0.999999702572281
0.9999983330937017
1.0
0.99935003036134
0.9999995900028934
0.9992667383798525
1.0
0.9999625739327355
1.0
0.9991366734267864
0.9999999174778064
0.999369217737916
0.9999290061368096
0.9997570062878526
0.9999991513215092
0.9999738672732844
1.0
0.9999999999999999
0.9999967628230298
0.8281882722369973
0.9999714571957568
0.9999620336704633
1.0
0.9999250011223182
1.0
0.9998382183459998
0.999998423317805
0.9998927887849093
0.9999995149792733
0.9998288036016444
0.9999994430601185
0.999863536237163
0.9999332794398699
0.9997076447420996
0.999998970080294
0.9973383360156703
1.0
0.999999369985077
0.9999999969010162
0.999897765044409
0.9999996566843129
0.9966963930886444
0.9999999957334087
0.9999734860175745
1.0
0.9999536447932679
0.9999985002968587
0.9998414799391756
1.0
1.0
1.0
0.9998646035266587
0.999999638683789
0.9998195682426698
1.0
0.9995984293510624
0.9999999976684498
0.9999880838445291
1.0
0.9999979776421216
1.0
0.9999999958184644
0.9999999999611711
0.9997141864857252
0.999927907347349
0.9999990850721332
0.999998997003882
0.9999999080278988
0.999727800199394
0.9999993095639639
0.999618184126781
1.0
0.999997168972749
1.0
0.9999937633627194
0.9999999806659003
0.9999999999999998
0.9999534488700575
0.999872373719554
0.9999989600247255
0.9999972744253229
0.9999972756141162
0.9999950065401375
0.9999999169406731
0.9999999999999999
1.0
1.0
0.9964508247685012
1.0
1.0
1.0
1.0
1.0
1.0
0.9998520928692625
0.9999898032485934
1.0
1.0
0.9975306923386564
0.9999999999999999
0.9999311246593497
1.0
0.9999270369493014
0.9999981621499605
0.9999461367009551
0.9999842133728625
1.0
0.9999999999254532
1.0
0.9999999989913704
0.9999012032176142
0.9999996906857829
0.9999738672732844
1.0
1.0
0.9999982703579187
0.999457165063524
0.9986815996933746
0.9999969112017749
0.9999980137022804
0.9999945883616722
0.9999999995594769
1.0
1.0
1.0
0.9999999797069226
0.9999931369397732
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9999878402046852
0.9999995967662192
0.9999997409765843
0.9999968246081189
1.0
1.0
1.0
0.9997327272117462
0.9999982766325426
0.9999573730265381
1.0
0.9999999966134613
0.9999997912219979
0.9998355669009688
0.9999999353784358
0.9999999999999999
0.9998204836764875
0.9762069978308553
0.9999964498611877
0.9995189808680393
1.0
0.9999897266167258
0.9999999120868819
0.9992395620683187
1.0
0.9997461842436234
0.9999999500398628
1.0
0.9999996389600218
0.9998626246686355
0.9999999146419356
1.0
0.9999998652992376
0.997689420035638
0.9999999999985211
0.9992176018753854
0.9999989617148355
0.9999860760960159
1.0
0.9999548419482962
0.9999999999999999
0.9999856766459903
0.99999998128464
0.9997060962222292
0.9999992103217714
0.9997416165980832
0.9999999996888826
0.9999310884096915
0.999999911048127
0.9999998927580276
0.9998342863694867
0.9999999976790186
0.9999999983279683
0.9999999850381086
0.9999997937247683
0.9999762013433251
0.9982377157399286
0.9999036264193176
1.0
0.9999922281039686
0.9999989510710678
0.9995251372336081
0.9999987051973905
0.9988874346249493
0.9999993123176323
0.9992231529842869
1.0
0.9996666961539247
0.9999998236775148
0.9998537047548727
0.9999999560617854
0.9997342426724551
0.9999999966236462
0.9999812514404852
1.0
0.9998757151130659
0.9999873562700741
0.9992409203287225
0.9999999624951995
0.9987010071420902
0.9999974895469702
1.0
0.9999911373077642
0.99985587911526
0.9999976788669496
0.9996224143799654
0.9999997765781969
0.9999980107118905
0.9999990247618408
0.9969253203133694
0.9999995913639014
0.999993429029592
1.0
0.9999750703044374
0.9983030062251296
0.9996279165951425
0.9892901865659468
0.9999099319153993
1.0
1.0
0.9999999999999999
0.9999489131114893
1.0
1.0
0.9999990185726572
0.9987426422102449
0.9999319539780278
0.9998690486579332
0.9999999679150346
0.9997355130608406
0.9999978758618207
0.9991987766685907
0.9999994676498175
0.9999834661751761
0.9999942628064364
0.9999998722737513
0.9999988473574661
0.9999507899164444
1.0
1.0
0.9999999904989199
0.9998766365327245
0.9999999363009822
0.99866095735723
0.9999998926551814
1.0
1.0
0.9995456496895772
0.999999949889118
0.9969823975201524
1.0
0.9998723737195541
0.999999208089024
0.9999670804369141
1.0
0.9997605799627968
0.999999649075857
0.999998997003882
1.0
0.9999999966134613
0.9999984276977609
0.9999983330937017
1.0
1.0
1.0
0.9999999999999999
0.9999972330420304
0.9999936974541909
0.9999989466344292
0.999635242331715
0.9999999467606224
0.9993465269724091
0.9999999792854756
1.0
0.9999996508534591
0.9996727814818046
1.0
0.9999969782060434
0.9902762251481105
0.8532416706407647
0.9831444635487845
0.9999317336272996
0.9882751571689106
0.9998830682966257
0.9999999696396497
0.9996626697134491
0.9999997224960415
0.9999969557836265
0.9999999999999998
0.999516181366051
1.0
0.9999922281039686
0.999999957741291
0.9999056357283738
0.9999999999999998
0.9982699518484575
0.9999904957581061
0.9999999961774677
0.9999999998367296
0.9999999905857514
0.9999997765781968
0.9999999994410966
1.0
1.0
1.0
1.0
1.0
1.0
0.9996279165951425
0.9996324493108452
0.9999998391597771
0.9989862550372524
0.9999969245683765
0.9997887915928357
0.9999999715796296
0.9999670804369142
0.999999471486308
0.999525137233608
1.0
0.9990076697647854
0.9999990774496756
0.9997052682381645
0.9999999743653775
1.0
0.999998897373852
0.9999359294067686
1.0
0.9999339438718513
0.999999362333216
0.9997052682381645
0.9999990598925533
0.9974760392618514
0.9999994020445024
0.9992269936439246
0.9999996829519989
0.9997483464937466
0.9999999989913704
1.0
1.0
0.9996189959083064
1.0
0.9998550552891462
1.0
0.999463816278603
1.0
0.9997685657817382
0.9999993768829136
0.997689420035638
0.9999997551918605
0.9992269936439246
1.0
0.9999980107118904
1.0
0.9996698689289721
0.9999993543843279
0.9998636973105426
1.0
0.9982836859922223
0.9999999508371676
1.0
1.0
1.0
0.9999996098307213
0.9999999999999999
0.9999994927351398
0.9998195682426699
1.0
0.9992222186306493
1.0
0.9999815577063816
0.9999998911973842
0.9999792431509117
0.9999994016198216
0.9999984914123956
1.0
0.9999253293223062
0.9999994917584136
0.9996968973440232
0.9999986184351433
0.9997736966264937
0.9999921993627231
0.999990501856189
1.0
0.999711020063463
1.0
0.9999741886770386
0.9999941579141474
0.9981034737622636
0.9999999867114793
1.0
0.9999999957334086
0.9998600070322375
0.9999998063303643
0.9988220378637368
1.0
0.9992667383798525
1.0
1.0
0.9999999335390672
0.9999999999999998
0.9999415777964985
0.9999734425608848
0.9999984893811602
0.9999999999999999
0.9999999999999998
1.0
0.9999997957632142
0.9997696795956759
0.9999999120868819
0.9999999891925364
0.9999986524085075
0.9976270013469847
1.0
0.9995286469834015
0.9999995147736386
1.0
1.0
0.9999787132904625
0.9999832435478608
0.999981640771465
1.0
0.9355034018349733
0.9999999999999999
1.0
1.0
1.0
1.0
1.0
0.9785589779773276


==> data/transfer_heatmap.dat <==
scenario method accuracy
0 0 0.4067
1 0 0.5534
2 0 0.5429
0 1 0.3049
1 1 0.5126
2 1 0.5056
0 2 0.4307
1 2 0.6334
2 2 0.5918
0 3 0.4209
1 3 0.6428
2 3 0.6079
0 4 0.4386
1 4 0.649
2 4 0.6155
0 5 0.3794
1 5 0.55
2 5 0.5729
0 6 0.3239
1 6 0.5707
2 6 0.5763
0 7 0.3497
1 7 0.5132
2 7 0.5333
0 8 0.2679
1 8 0.4869
2 8 0.5068
0 9 0.3036
1 9 0.5436
2 9 0.5223
0 10 0.2853
1 10 0.5058
2 10 0.5408
0 11 0.3482
1 11 0.5566
2 11 0.5733
0 12 0.3979
1 12 0.6295
2 12 0.5894
0 13 0.3796
1 13 0.5974
2 13 0.6236
0 14 0.3309
1 14 0.558
2 14 0.5606
0 15 0.3782
1 15 0.5576
2 15 0.5582


==> picture/figure5-style-prompt.txt <==
Edit target: Image 1, the supplied ORIGINAL flow-structure encoder/decoder paper figure. Image 2 is STYLE REFERENCE ONLY for muted colors, line conventions, and readable English typography; do NOT use its landscape architecture or copy its content. Create an optimized reference illustration for the author to manually reproduce in Visio, retaining the original recognizable U-shaped encoder/decoder arrangement and as many original diagram motifs as possible. White background, flat crisp vector-like technical drawing, no gradients, no shadows. A moderately tall landscape composition close to original 4:3, high resolution about 2800x2100. Main body two columns: encoder on LEFT flowing DOWN; decoder on RIGHT flowing UP; embedding bottleneck connecting left to right along BOTTOM. Top band retains INPUT TRAFFIC LEFT and FOUR AUGMENTATIONS RIGHT. Preserve the original stacked convolution feature maps, residual-block drawing with identity skip connection, channel stack with attention weights and weighted combination, decoder expanding stack and upsample drawing. Do NOT turn this into a generic pipeline of text-only rectangular boxes. Remove oversized side braces and thick dashed borders, replace with thin light-gray group frames. All English text Arial-like, major headings bold, consistent readable size. COLORS: encoder and its flow arrows muted blue #356889 with very pale blue fill #F3F7FA; decoder and arrows muted teal #3B7C89 with pale teal #F1F7F6; text #263442; group borders #BBC7D0. All of this is offline pretraining: do NOT use ochre online-detection colors or red alert colors. Packet/feature shading uses restrained blue/teal intensities.
CRITICAL SCIENTIFIC GRAPH AND ARROW DIRECTIONS: Input flow F -> Multi-channel convolutions -> Local features H^(0) -> N residual blocks -> Sequence features H^(N) -> Channel attention (alpha) -> channel-wise weighted features -> Linear -> Flow-structure embedding E_p -> Decoding projection -> D -> Upsample -> Multi-channel convolutions -> Reconstructed metadata E_F. Draw the left sequence DOWN and the right sequence UP with arrowheads always pointing toward reconstructed output. The bottom band must have THREE DISTINCT objects in order LEFT TO RIGHT: a small 'Linear' box, a short embedding-vector graphic labeled 'Flow-structure embedding E_p', then a 'Decoding projection' box. Do not use one shared full-width Linear bar, do not reverse any decoder arrows, do not connect encoder and decoder sideways at intermediate feature levels. Projection expansion yields D; one upsampling stage only. Decoder reconstruction output E_F must be visibly located at the TOP OF THE RIGHT BRANCH, directly after its multi-channel convolutions. It must not point to augmentation tasks.
TOP INPUT: retain small original phone/laptop client icons, but replace the repeated CSS/JS/payload resource symbols and Google logo with a small three-row packet metadata matrix, caption 'Input flow F'. Metadata rows or small key: 'Packet size', 'Inter-arrival time', 'Direction'. No payload content or IP/port fields inside the encoder input. Show packet columns x_1, x_2, ..., x_L sparingly. This metadata matrix connects downward to encoder convolutions. Original circular P1 P2 P3 symbols are ambiguous: replace them with rectangular feature cells inside stacked feature maps, or use small circles ONLY if explicitly labeled 'Feature activation'. Avoid confusing them with network graph nodes from the other figure.
TOP RIGHT: retain four original augmentation icons but unified line style; exact labels 'Packet Masking', 'Packet Reordering', 'Packet Removal', 'Packet Duplication'. Group heading 'Self-Supervised Flow Augmentation'. Show small packet strips illustrating hiding a cell at a fixed position, swapping two adjacent packets, deleting a packet, duplicating a packet. Pair F with F^a via a thin DASHED BLUE line routed across the top edge to the INPUT side of the SAME encoder, not into the decoder. Small note 'Shared encoder' beside this dashed augmentation input link, meaning original and augmented views share encoder parameters. Do not draw augmented views as decoder output. If needed, a slim divider separates the augmentation panel at upper right from reconstructed metadata directly below it.
ENCODER LEFT: heading 'Flow-Structure Encoder'; convolution stage uses overlapping rectangular feature maps, label 'Multi-channel convolutions'; accompanying local feature label 'Local features H^(0)'. Preserve original N repeated residual block drawing with TWO 'Conv' bars, an identity bypass leading to a plus-circle at the block OUTPUT; label 'N residual blocks'. The plus-circle ONLY means element-wise addition; no stray arrow shortcut bypassing all attention. After residual blocks, label 'Sequence features H^(N)'. Preserve original channel stack and weight bar, but replace 'Fusion weights' with 'Channel attention' and 'Channel weights alpha'. Draw learned alpha weights multiplied channel-wise with sequence features, using a circled multiplication symbol or explicit small 'Channel-wise weighting' label; then arrow to Linear in bottom band. Arrange these original motifs neatly without crossing labels or arrows.
DECODER RIGHT: heading 'Flow Reconstruction Decoder'. From bottom Decoding projection arrow UP to the stack 'Decoding representation D'; then UP through 'Upsample', whose expanding feature-map stack is retained from the source; then UP through 'Multi-channel convolutions'; then UP to 'Reconstructed metadata E_F', a three-row metadata matrix visually matching input F. Do not call decoder outputs 'Position embedding', 'Local embedding', or 'Global Embedding'.
LEGEND: one compact shared footer with FOUR or FIVE visual entries: tiny three-row matrix = 'Packet metadata'; stacked rectangles = 'Feature channels'; shaded bar = 'Channel weights'; row of narrow cells = 'Embedding'; solid arrow = 'Data flow'; dashed BLUE link = 'Augmented view / shared encoder'. If plus-circle or circled-times is used in residual/attention, define '+' = 'Element-wise addition' and circled-times = 'Channel-wise weighting' in compact legend or local labels. Colors and symbols must match the diagram exactly. Preserve adequate white space and original visual richness, do not overload with loss equations or extra training stages. The diagram is for Figure 5 caption 'Flow-structure embedding encoder and reconstruction decoder.' The output should be a clear, polished refinement of the original, not a different architecture. Prioritize exact arrow directions and exact terminology above decorative styling.

